AI-Aided ESPRIT for Joint DoA Estimation and Uncertainty Extraction

DoA estimation often requires not only accurate recovery of source directions, but also reliable characterization of the uncertainty in these estimates. While classical subspace methods such as ESPRIT provide principled uncertainty analyses, their performance and uncertainty quantification rely on restrictive assumptions. Recent deep learning approaches alleviate these limitations and enable robust. DoA estimation in challenging conditions, but generally provide point estimates and lack principled uncertainty characterization. In this work, we develop an AI-aided framework for joint DoA estimation and uncertainty quantification that combines the robustness of model-based deep learning with the analytical foundations of classical subspace methods. Building on AI surrogate covariance recovery, we extend existing ESPRIT uncertainty analyses to characterize the full covariance structure of the DoA estimation error and integrate this characterization into a subspace-oriented deep learning architecture. We further propose a dedicated learning strategy that jointly promotes accurate DoA recovery and faithful uncertainty estimation. The resulting methodology preserves the interpretable processing pipeline of classical subspace methods while enabling reliable operation in regimes where conventional approaches struggle. Our numerical studies demonstrate that the proposed framework consistently achieves accurate DoA estimation together with reliable uncertainty characterization across diverse challenging scenarios, including coherent sources, limited snapshots, and array calibration errors.

==> numerical_results/coherent_eta_sweep_benchmark_pgfplots.csv <==
Eta,IdealANEESNormalized,IdealLogANEESNormalized,SSNStage1TotalLoss,SSNStage1DOADeg,SSNStage1NetUELoss,SSNStage1TheoreticalUELoss,SSNStage1CCRBUELoss,SSNStage1ANEESRaw,SSNStage1ANEESNormalized,SSNStage1LogANEESNormalized,SSNStage1APECTrace,SSNStage1EECTrace,SSNStage1APECEECTraceGap,SSNStage1APECEECFro,SSNStage1APECEECRel,SSNStage2TotalLoss,SSNStage2DOADeg,SSNStage2NetUELoss,SSNStage2TheoreticalUELoss,SSNStage2CCRBUELoss,SSNStage2ANEESRaw,SSNStage2ANEESNormalized,SSNStage2LogANEESNormalized,SSNStage2APECTrace,SSNStage2EECTrace,SSNStage2APECEECTraceGap,SSNStage2APECEECFro,SSNStage2APECEECRel,ESPRITTotalLoss,ESPRITDOADeg,ESPRITNetUELoss,ESPRITTheoreticalUELoss,ESPRITCCRBUELoss,ESPRITANEESRaw,ESPRITANEESNormalized,ESPRITLogANEESNormalized,ESPRITAPECTrace,ESPRITEECTrace,ESPRITAPECEECTraceGap,ESPRITAPECEECFro,ESPRITAPECEECRel,TransMUSICStage2TotalLoss,TransMUSICStage2DOADeg,TransMUSICStage2NetUELoss,TransMUSICStage2TheoreticalUELoss,TransMUSICStage2CCRBUELoss,TransMUSICStage2ANEESRaw,TransMUSICStage2ANEESNormalized,TransMUSICStage2LogANEESNormalized,TransMUSICStage2APECTrace,TransMUSICStage2EECTrace,TransMUSICStage2APECEECTraceGap,TransMUSICStage2APECEECFro,TransMUSICStage2APECEECRel,DNNComplexStage2TotalLoss,DNNComplexStage2DOADeg,DNNComplexStage2NetUELoss,DNNComplexStage2TheoreticalUELoss,DNNComplexStage2CCRBUELoss,DNNComplexStage2ANEESRaw,DNNComplexStage2ANEESNormalized,DNNComplexStage2LogANEESNormalized,DNNComplexStage2APECTrace,DNNComplexStage2EECTrace,DNNComplexStage2APECEECTraceGap,DNNComplexStage2APECEECFro,DNNComplexStage2APECEECRel
0.0,1.0,0.0,0.0015128292609006,1.575805429640366,7.09286832716316e-06,0.017400611937046,4.875139075011248e-06,7.947901725769043,3.9739508628845215,1.3797607421875,0.0010818198788911,0.0015135324792936,-0.0004317126004025,0.0003835349634755,0.3576522171497345,0.0001553273483295,0.4899899757057099,0.0001689113752775,0.0174703978002071,5.1989009364206144e-08,-6.433578968048096,-3.216789484024048,-20.7232666015625,0.0006165447994135,0.0001465181994717,0.0004700265999417,0.0003415255923755,3.2943155765533447,0.4324392259120941,26.642205584545604,0.3626932680606842,0.3613884568214416,0.3693004965782165,3905494.25,1952747.125,14.484747886657717,0.0484710484743118,0.4330552816390991,-0.3845842480659485,0.3012466132640838,0.9075486063957214,0.0007215996854938,1.395401674512331,2.459548531987821e-05,0.0174421556293964,2.4908704654080792e-05,7.773501396179199,3.8867506980896,1.3575735092163086,0.0003050000814255,0.0011855014599859,-0.0008805013494566,0.0006502458709292,0.756977915763855,0.1384136945009231,17.92951669635793,0.052260348945856,0.0606456145644187,0.0523210532963275,1259.4649658203125,629.7324829101562,6.445295333862305,0.0003119109314866,0.1958425045013427,-0.1955305933952331,0.1419198513031005,0.9984882473945618
0.005,1.0,0.0,0.0011311909882351,1.362622647554064,2.877690876630368e-05,0.0173252545297145,3.8967004456935685e-06,4.753965854644775,2.376982927322388,0.8658319711685181,0.0015305920969694,0.0011332362191751,0.0003973558777943,0.0005028199520893,0.6273273229598999,8.83826389326714e-05,0.4904958842750575,1.0963304049482758e-06,0.0173716809600591,6.261758471737266e-08,2.2390685081481934,1.119534254074097,0.1129127517342567,0.0002921238192357,0.0001467024121666,0.000145421407069,0.0001224284351337,1.1790897846221924,0.4315898537635803,26.616028183556253,0.3628133594989776,0.3598027884960174,0.36781054139137276,3758500.25,1879250.125,14.446383476257324,0.0482594296336174,0.4321528673171997,-0.3838934302330017,0.3006954193115234,0.9079405665397644,0.0007480197935365,1.4178219608493212,3.300616808701307e-05,0.0173510646447539,3.333099548399332e-05,8.02548885345459,4.012744426727295,1.3894753456115725,0.0003047891368623,0.001223042840138,-0.0009182536741718,0.0006695676129311,0.7607530355453491,0.4735546886920929,29.716128717670102,0.3769109904766082,0.4440222084522247,0.447995924949646,1.3156414031982422,0.6578207015991211,-0.4188228845596313,0.8627617359161377,0.5377514958381653,0.3250102400779724,0.3225082457065582,0.7288733124732971
0.01,1.0,0.0,0.0010659107472747,1.3227204106876354,6.144165490695741e-06,0.0188984379172325,2.574238760644221e-06,6.300602436065674,3.150301218032837,1.1474981307983398,0.0009114644490182,0.0010674401419237,-0.0001559756929054,0.0001395476137986,0.1840749680995941,0.0001230516063515,0.579939143956599,2.7360488559224904e-07,0.0189414067193865,1.1194148470394795e-07,-3.601679801940918,-1.800839900970459,-20.7232666015625,0.000266760791419,0.0002053616190096,6.13991724094376e-05,5.365347897168249e-05,0.3686365783214569,0.4327466189861297,26.65167301271892,0.3667275369167327,0.3636087417602539,0.3708937525749206,2437871.75,1218935.875,14.01348876953125,0.0489182732999324,0.4333264529705047,-0.384408175945282,0.3007590174674988,0.9067408442497252,0.0007868574000895,1.4610703174189472,1.6318806183335254e-05,0.018899948336184,1.6667086401866982e-05,8.529709815979004,4.264854907989502,1.4504082202911377,0.0003050730738323,0.0013011088594794,-0.0009960357565432,0.00071128946729,0.7686444520950317,0.1237638473510742,17.31996058562423,0.0352712526917457,0.0546453654766082,0.0426107011735439,9.654074668884276,4.827037334442139,1.5742329359054563,0.0302523225545883,0.1827955991029739,-0.1525432765483856,0.1265888661146164,0.8715330958366394
0.015,1.0,0.0,0.0024680472444742,2.0127246665017537,5.389278921938967e-05,0.0201430147513747,2.120527387887705e-05,8.886935234069824,4.443467617034912,1.4914350509643557,0.0013740774011239,0.0024667531251907,-0.0010926757240667,0.0007807160727679,0.4466214776039123,0.0002119603799656,0.7597075762448202,2.465984994159953e-06,0.0202426493167877,3.220962355499069e-07,8.178656578063965,4.089328289031982,1.4083807468414309,0.0004413482383824,0.0003520972386468,8.92509997356683e-05,9.790046169655398e-05,0.3929721713066101,0.4344081282615661,26.70278788772612,0.3707244575023651,0.36719121932983406,0.3733273386955261,2525392.0,1262696.0,14.04875946044922,0.0493471845984458,0.4349632561206817,-0.3856160640716553,0.3018330335617065,0.9062857031822203,0.0008346663904376,1.5057256004053243,1.4771329142604373e-05,0.0202067511156201,1.5145678935368778e-05,9.014273643493652,4.507136821746826,1.5056620836257937,0.000306413450744,0.0013814659323543,-0.0010750524234026,0.0007946037221699,0.7915422916412354,0.1618810594081878,19.40713182069516,0.0605122618377208,0.0925302803516388,0.0836581081151962,2.564469337463379,1.2822346687316897,0.2486043870449066,0.2073485851287841,0.2295268177986145,-0.0221782326698303,0.0730531588196754,0.4120517373085022
0.02,1.0,0.0,0.0017105153063312,1.675602952583995,5.483404083861387e-05,0.0223137570545077,6.509625472972403e-06,7.400038242340088,3.700019121170044,1.308337926864624,0.0012868903577327,0.0017091005574911,-0.0004222101997584,0.0003782248822972,0.3127751648426056,0.0002558618958573,0.834385800960568,3.4310684100091747e-06,0.022377349063754,5.017184662392537e-07,5.668519496917725,2.8342597484588623,1.0417808294296265,0.0004279770655557,0.0004244937445037,3.48332105204463e-06,9.487928036833182e-05,0.3158804476261139,0.4378758311271667,26.809154769788375,0.37767141461372383,0.37523396611213683,0.3791735172271728,2753638.5,1376819.25,14.135286331176758,0.0506389513611793,0.4384450316429138,-0.387806087732315,0.3033948838710785,0.9044348001480104,0.00120054485742,1.7957256278760236,5.452604855236132e-05,0.0223471427336335,5.508058920895564e-05,12.765302658081056,6.382651329040527,1.853583574295044,0.0003081057220697,0.0019669332541525,-0.0016588275320827,0.0012410565977916,0.8566592335700989,0.0987795859575271,15.55443904575696,0.0258510280400514,0.0477315433323383,0.0337052080780267,1.3912080526351929,0.6956040263175964,-0.3629747033119201,0.2196501791477203,0.1473820209503173,0.0722681581974029,0.0511044263839721,0.4903712570667267
0.025,1.0,0.0,0.0014255114132538,1.5296532155106162,8.379926384805003e-06,0.0232799591496586,6.028113102729549e-06,-9.82072925567627,-4.910364627838135,-20.7232666015625,0.0009547333465889,0.001428092829883,-0.0004733594832941,0.0003769497561734,0.3729262351989746,0.000312235741876,0.9228628539793556,2.283454136886576e-06,0.0233112784102559,7.303783604584169e-07,16.56455421447754,8.28227710723877,2.1141178607940674,0.000582956126891,0.0005202138563618,6.274227052927017e-05,0.0001303054305026,0.35399129986763,0.4407990872859955,26.898494779651212,0.38275285363197326,0.3796277642250061,0.3835513591766357,2036931.625,1018465.8125,13.833807945251465,0.0509488806128501,0.4413106441497803,-0.3903617560863495,0.305059939622879,0.9041601419448853,0.0011884965235367,1.7889999521125686,4.643796582968207e-05,0.0232840877026319,4.6989446400402815e-05,12.648393630981444,6.324196815490723,1.8443830013275144,0.0003087891382165,0.0019533124286681,-0.0016445233486592,0.0011769209522753,0.8448430299758911,0.2095247507095337,21.73784223232549,0.0919857889413833,0.1128741085529327,0.1008197098970413,19.876922607421875,9.938461303710938,2.296412229537964,0.028145857155323,0.2878929674625397,-0.2597471177577972,0.2028196156024933,0.9177199006080629
0.03,1.0,0.0,0.0016937244683504,1.6673586056801026,5.958599431323819e-05,0.0213942419737577,8.265111409855308e-06,7.307860851287842,3.653930425643921,1.295803427696228,0.0016348713543266,0.0016966005787253,-6.172922439873219e-05,0.0004141400277148,0.3447996377944946,0.0004977713280823,1.1634402705520888,7.443981121468823e-06,0.0214397374540567,1.903079305520805e-06,5.976161956787109,2.9880809783935547,1.0946314334869385,0.0010400561150163,0.000826773175504,0.0002132829395122,0.0002851124445442,0.4864417314529419,0.44460349082946776,27.014321784308823,0.3856783092021942,0.3818928360939025,0.3892525017261505,987135.875,493567.9375,13.109416007995604,0.05024255812168119,0.444998174905777,-0.3947556018829345,0.3086950480937958,0.9063134789466858,0.0011863054940477,1.7641025618659127,0.0001218025725393,0.0214900739490985,0.0001223350239342,12.352337837219238,6.176168918609619,1.8206981420516968,0.0003075073473155,0.0019015781581401,-0.0015940708108246,0.0011450448073446,0.8421733379364014,0.1491700440645217,18.75742735492991,0.0513943247497081,0.0784059405326843,0.0676570378243923,1.8350884914398196,0.9175442457199096,-0.0860544741153717,0.2631092071533203,0.2143519520759582,0.048757255077362,0.1297695040702819,0.6602967381477356


==> numerical_results/coherent_snr_sweep_benchmark_pgfplots.csv <==
SNRdB,IdealANEESNormalized,IdealLogANEESNormalized,SSNStage1TotalLoss,SSNStage1DOADeg,SSNStage1NetUELoss,SSNStage1TheoreticalUELoss,SSNStage1CCRBUELoss,SSNStage1ANEESRaw,SSNStage1ANEESNormalized,SSNStage1LogANEESNormalized,SSNStage1APECTrace,SSNStage1EECTrace,SSNStage1APECEECTraceGap,SSNStage1APECEECFro,SSNStage1APECEECRel,SSNStage2TotalLoss,SSNStage2DOADeg,SSNStage2NetUELoss,SSNStage2TheoreticalUELoss,SSNStage2CCRBUELoss,SSNStage2ANEESRaw,SSNStage2ANEESNormalized,SSNStage2LogANEESNormalized,SSNStage2APECTrace,SSNStage2EECTrace,SSNStage2APECEECTraceGap,SSNStage2APECEECFro,SSNStage2APECEECRel,ESPRITTotalLoss,ESPRITDOADeg,ESPRITNetUELoss,ESPRITTheoreticalUELoss,ESPRITCCRBUELoss,ESPRITANEESRaw,ESPRITANEESNormalized,ESPRITLogANEESNormalized,ESPRITAPECTrace,ESPRITEECTrace,ESPRITAPECEECTraceGap,ESPRITAPECEECFro,ESPRITAPECEECRel,TransMUSICStage2TotalLoss,TransMUSICStage2DOADeg,TransMUSICStage2NetUELoss,TransMUSICStage2TheoreticalUELoss,TransMUSICStage2CCRBUELoss,TransMUSICStage2ANEESRaw,TransMUSICStage2ANEESNormalized,TransMUSICStage2LogANEESNormalized,TransMUSICStage2APECTrace,TransMUSICStage2EECTrace,TransMUSICStage2APECEECTraceGap,TransMUSICStage2APECEECFro,TransMUSICStage2APECEECRel,DNNComplexStage2TotalLoss,DNNComplexStage2DOADeg,DNNComplexStage2NetUELoss,DNNComplexStage2TheoreticalUELoss,DNNComplexStage2CCRBUELoss,DNNComplexStage2ANEESRaw,DNNComplexStage2ANEESNormalized,DNNComplexStage2LogANEESNormalized,DNNComplexStage2APECTrace,DNNComplexStage2EECTrace,DNNComplexStage2APECEECTraceGap,DNNComplexStage2APECEECFro,DNNComplexStage2APECEECRel
-10,1.0,0.0,0.4176868438720703,26.183821563893197,0.236528542637825,0.2654316961765289,0.2441900640726089,18.19873809814453,9.099369049072266,2.208204984664917,0.1345274895429611,0.4178008437156677,-0.2832733392715454,0.2342262864112854,0.7249660491943359,0.3356945753097534,26.176289423841315,0.2130665600299835,0.2333171308040618,0.2192676693201065,57.851016998291016,28.925508499145508,3.364723920822144,0.0260821785777807,0.4174515008926391,-0.3913693130016327,0.3080373108386993,0.9520484805107116,0.6251912355422974,32.03421419365505,0.540203332901001,0.5251133382320404,0.5612013220787049,28.441865921020508,14.220932960510254,2.654715061187744,0.1748620271682739,0.6251459121704102,-0.4502838850021362,0.3360329270362854,0.7387458682060242,0.2989335358142853,26.01381499327214,0.1289130300283432,0.2283877909183502,0.2132912546396255,2.0798323154449463,1.0399161577224731,0.0391400940716266,0.3970287442207336,0.4124343395233154,-0.0154055953025817,0.130604550242424,0.4089586138725281,0.511397796869278,32.48035442354099,0.3144046068191528,0.4955682814121246,0.505951064825058,1.5936768054962158,0.7968384027481079,-0.2271033823490142,0.8081520795822144,0.6434330940246582,0.1647189855575561,0.191687986254692,0.3995397388935089
-3,1.0,0.0,0.0184477707371115,5.502747446473928,0.0098937009461224,0.0168572632595896,0.0027678299695253,4.323986530303955,2.161993265151977,0.771030604839325,0.0241923220455646,0.0183686409145593,0.0058236811310052,0.0070528667420148,0.5354267954826355,0.0086776928976178,4.736569547978734,0.0011918729636818,0.0150836140848696,0.0008211147855035,8.101139068603516,4.050569534301758,1.3988574743270874,0.012471254914999,0.0136413779109716,-0.0011701229959726,0.0030934959650039,0.3167097866535187,0.4333158254623413,26.66919518272303,0.36303726434707634,0.36127974987030037,0.3720107495784759,533.2894287109375,266.64471435546875,5.585916996002197,0.0480680242180824,0.4336619973182678,-0.385593980550766,0.3012854754924774,0.9076008200645448,0.0063647607341408,4.126482004829463,0.0003509588103042,0.0147851760499179,0.0003505864413455,62.33186721801758,31.16593360900879,3.4393255710601807,0.0003323054988868,0.0103640276938676,-0.0100317224860191,0.0073016914539039,0.969657838344574,0.0073730521835386,4.455710461956536,0.0002895952144172,0.0145238359458744,0.000287890897016,74.62743377685547,37.31371688842773,3.61936092376709,0.000324239837937,0.0120850801467895,-0.0117608401924371,0.0086273532360792,0.9750002026557922
0,1.0,0.0,0.0021940879058092,1.8977309753590843,3.5726287569559646e-05,0.0176555842161178,1.2147706001996994e-05,1.7560065984725952,0.8780032992362976,-0.1301049292087555,0.0037130063865333,0.0021946616470813,0.001518344739452,0.0011625002371147,0.7459050416946411,0.0006888665258884,1.3698952088610137,7.219322287710383e-06,0.0177031839266419,3.143334788546781e-06,1.6706488132476809,0.8353244066238403,-0.1799351125955581,0.0020287102088332,0.0011451775208115,0.0008835326880216,0.0006564724608324,0.8052452802658081,0.4330648481845855,26.6614706419885,0.3640523791313171,0.3624761521816254,0.3705923080444336,1625.3536376953125,812.6768188476562,6.700333595275879,0.0486703142523765,0.4335441589355469,-0.3848738372325897,0.3018496036529541,0.9074718356132508,0.0014647370902821,1.9973982550290663,1.593783999851439e-05,0.017653583176434,1.637150598980952e-05,15.677184104919434,7.838592052459717,2.0590591430664062,0.0003095987194683,0.0024270615540444,-0.0021174629218876,0.0015543557237833,0.8800495862960815,0.008218328654766,4.707839683542387,0.0002914237236836,0.0170373803004622,0.0002932369883637,87.0715560913086,43.5357780456543,3.773583173751831,0.0003103819035459,0.0134978108108043,-0.0131874289363622,0.0096217729151248,0.9783570766448976
3,1.0,0.0,0.0011247213929891,1.3587204515460245,5.183313078305218e-06,0.0174858538433909,2.546830364735797e-06,2.773796796798706,1.386898398399353,0.327069878578186,0.001364747993648,0.0011241079773753,0.0002406400162726,0.0002464656718075,0.309830367565155,0.0001052631487254,0.5357328976110716,8.733654908610333e-07,0.0175317529588937,6.922548152488163e-08,0.6906000375747681,0.345300018787384,-1.0633416175842283,0.0007034291047602,0.000174663378857,0.0005287657259032,0.0003757543454412,3.042310953140259,0.4326043844223022,26.647292735139683,0.3631603479385375,0.3617661476135254,0.370159387588501,799559.875,399779.9375,12.898669242858888,0.0488187447190284,0.4331547617912292,-0.3843360245227813,0.3011270761489868,0.9067820310592652,0.0012443674029782,1.8325571555681397,4.195981246084557e-05,0.0174848284572362,4.246459866408259e-05,13.23931884765625,6.619659423828125,1.8900439739227293,0.0003086112556047,0.0020434616599231,-0.001734850462526,0.0012865773169323,0.859957754611969,0.0061695353128015,4.0786282568094805,0.0002217147004557,0.0170964078977704,0.0002243009890662,67.00935363769531,33.504676818847656,3.5116851329803467,0.0003023680183105,0.0101316384971141,-0.0098292706534266,0.0072016073390841,0.97211754322052
10,1.0,0.0,0.0014825508696958,1.5599563149737472,7.620476299052825e-06,0.0174032606184482,5.208625407249201e-06,6.782888889312744,3.391444444656372,1.221255898475647,0.0010694558732211,0.0014829649589955,-0.0004135090857744,0.0003679274814203,0.3502950072288513,0.000100694935827,0.5235680444294445,1.2289500091355876e-06,0.0174695884808897,7.384764302287296e-08,2.182656526565552,1.091328263282776,0.087395541369915,0.0003555720613803,0.0001671270292717,0.0001884450321085,0.0001368436496704,1.1575098037719729,0.4324392259120941,26.642205584545604,0.3626932680606842,0.3613884568214416,0.3693004965782165,3905494.25,1952747.125,14.484747886657717,0.0484710484743118,0.4330552816390991,-0.3845842480659485,0.3012466132640838,0.9075486063957214,0.0007215996854938,1.395401674512331,2.459548531987821e-05,0.0174421556293964,2.4908704654080792e-05,7.773501396179199,3.8867506980896,1.3575735092163086,0.0003050000814255,0.0011855014599859,-0.0008805013494566,0.0006502458709292,0.756977915763855,0.1611497670412063,19.24201708295782,0.0645158253610134,0.0936730325222015,0.0889056771993637,2.265096664428711,1.1325483322143557,0.1244702562689781,0.2093270123004913,0.2256827652454376,-0.0163557529449462,0.0872251093387603,0.4805896282196045
20,1.0,0.0,0.0008385721477679,1.1732156604042896,3.479832230368629e-06,0.5511515021324158,1.5469380741706115e-06,4.271317958831787,2.1356589794158936,0.7587752342224121,0.0009553396375849,0.0008373986929655,0.0001179409446194,0.0002145202161045,0.3622378408908844,8.598474523751065e-05,0.4793092656048932,5.015837655264477e-06,0.551475191116333,6.064486086643228e-08,-10.774405479431152,-5.387202739715576,-20.7232666015625,0.0005718170432373,0.0001400596811436,0.0004317573620937,0.0003336740483064,3.367692708969116,0.4354864776134491,26.73591006543145,0.7305622339248657,0.7303943276405335,0.3734425961971282,204012256.0,102006128.0,18.44054412841797,0.4001556038856506,0.4360644519329071,-0.0359088480472564,0.1659795194864273,0.4960401952266693,0.0006542540038935,1.3300484941493054,1.900376851153851e-05,0.5510270237922669,1.9284540894659585e-05,7.103350639343262,3.551675319671631,1.267419457435608,0.000303192413412,0.0010768041247501,-0.0007736117113381,0.0005807901034131,0.7388964891433716,0.9086926102638244,42.05858368579741,0.6551957726478577,1.321104311943054,1.1827463626861572,2.521684408187866,1.260842204093933,0.2317799180746078,0.937827467918396,1.0778465270996094,-0.1400190591812133,0.0992482677102088,0.1302156597375869


==> numerical_results/fixed_anchor_sweep_snr0.csv <==
SNRdB,SweepAngleDeg,AnchorAngleDeg,MovingAngleDeg,SeparationDeg,CaseStatus,USSNAccuracyDeg,USSNMovingVarianceDeg2,USSNAnchorVarianceDeg2,USSNMeanVarianceDeg2,USSNMovingRMSEDeg,USSNAnchorRMSEDeg,USSNInvalidCovarianceFraction,TransMUSICAccuracyDeg,TransMUSICMovingVarianceDeg2,TransMUSICAnchorVarianceDeg2,TransMUSICMeanVarianceDeg2,TransMUSICMovingRMSEDeg,TransMUSICAnchorRMSEDeg,TransMUSICInvalidCovarianceFraction,DataDrivenAccuracyDeg,DataDrivenMovingVarianceDeg2,DataDrivenAnchorVarianceDeg2,DataDrivenMeanVarianceDeg2,DataDrivenMovingRMSEDeg,DataDrivenAnchorRMSEDeg,DataDrivenInvalidCovarianceFraction,ESPRITAccuracyDeg,ESPRITMovingVarianceDeg2,ESPRITAnchorVarianceDeg2,ESPRITMeanVarianceDeg2,ESPRITMovingRMSEDeg,ESPRITAnchorRMSEDeg,ESPRITInvalidCovarianceFraction
0.0,-90.0,40.0,-90.0,130.0,endfire,7.412307692861877,70.15572131761265,3.469385191695352,36.812553254654,10.948305337263893,1.7853208339364015,0.0,17.538533973282675,0.5193614744722512,0.5158922889809573,0.5176268817266043,25.81689380196052,8.415845416769475,0.0,24.102136668074504,0.5115517969988582,0.5071825699430201,0.5093671834709392,34.29809180336187,8.389294798349034,0.0,3.2432280871967483,13.83423152345894,0.1531994183733523,6.993715470916146,4.9646422970864,0.3531658127324348,0.0023999999999999
0.0,-85.0,40.0,-85.0,125.0,regular,5.190253051733958,55.86759005772857,3.418637916335017,29.643113987031793,7.835454542719697,1.766868652968262,0.0,12.418668729771,0.5193776658818087,0.5158760975713998,0.5176268817266043,18.979960449569305,6.374339399200018,0.0,19.152680633791043,0.5115605705471631,0.5071737963947153,0.5093671834709392,27.43879505868158,7.22694155830769,0.0,2.2552774891387197,10.896601371175729,0.1543940555298459,5.525497713352787,4.361465648070459,0.342180120912289,0.002
0.0,-80.0,40.0,-80.0,120.0,regular,3.455838917748629,26.50395968672998,3.405246365301414,14.954603026015697,5.261026851363051,1.7547371552396605,0.0,6.186084976222806,0.5193868175480804,0.5158669459051282,0.5176268817266043,9.736091635462422,3.270233854253875,0.0,12.35055870098131,0.5115605705471631,0.5071737963947153,0.5093671834709392,17.658050620633407,5.075159548656851,0.0,0.9499374630541596,1.3506834757813606,0.1622702807633929,0.7564768782723768,1.629440335060474,0.3610182099869031,0.0003999999999999
0.0,-75.0,40.0,-75.0,115.0,regular,2.3010962622352658,8.245418628433038,3.5007750710902403,5.873096849761639,3.184671085322696,1.797912931429463,0.0,3.0111058430420434,0.5193868175480804,0.5158669459051282,0.5176268817266043,4.27599622792609,2.5626030640159407,0.0,7.203817275613709,0.5115605705471631,0.5071737963947153,0.5093671834709392,10.388289699103195,3.110627491955541,0.0,0.6818052761243976,1.0685433358844687,0.1770848507603483,0.6228140933224084,1.0825631889120226,0.3684867271091432,0.0
0.0,-70.0,40.0,-70.0,110.0,regular,1.6858331183278534,5.542485357760111,4.49346255795379,5.017973957856951,1.9051610389142917,1.832559726730324,0.0,2.1173764730068747,0.5193868175480804,0.5158669459051282,0.5176268817266043,2.530386447625631,2.2407531814142216,0.0,4.439459497809023,0.5115605705471631,0.5071737963947153,0.5093671834709392,6.560136206791936,2.180905854495316,0.0,0.5841798223768704,1.0433330448267757,0.2052107615657533,0.6242719031962645,0.885050864408644,0.3958947401238416,0.0
0.0,-65.0,40.0,-65.0,105.0,regular,1.3774001476519784,4.0998349040472,4.580088892659514,4.339961898353357,1.468387414298742,1.6444030088975694,0.0,1.7291985398228735,0.5193868175480804,0.5158669459051282,0.5176268817266043,1.8808839728384037,2.011621234894288,0.0,3.602857915134772,0.5115605705471631,0.5071737963947153,0.5093671834709392,5.002065263113736,2.5941666586436782,0.0,0.5178464455069574,0.8007384245226675,0.2371321711586052,0.5189352978406363,0.7381251002877793,0.4064566669864476,0.0
0.0,-60.0,40.0,-60.0,100.0,regular,1.3524762800796313,4.200286002859249,8.3825321165786,6.291409059718925,1.5290483310373608,1.5377626800353552,0.0,1.5601460313210642,0.5193868175480804,0.5158669459051282,0.5176268817266043,1.5152163813812467,2.004566194074998,0.0,3.3950148301262137,0.5115605705471631,0.5071737963947153,0.5093671834709392,4.520317672256698,2.697616606380784,0.0,0.4629288985552112,0.4754042908247516,0.2635409258956127,0.36947260836018214,0.6300651001979528,0.4036552270295089,0.0
0.0,-55.0,40.0,-55.0,95.0,regular,1.448130566075894,3.033752966684077,6.722752124182491,4.878252545433284,1.6443363830290425,1.6584839911524816,0.0,1.4101885491770905,0.5193868175480804,0.5158669459051282,0.5176268817266043,1.3326830032810506,1.8291749068192,0.0,3.201505934231805,0.5115605705471631,0.5071737963947153,0.5093671834709392,4.234133090246172,2.5135404029007056,0.0,0.4021919733016155,0.3137156998920301,0.2300501579545086,0.2718829289232693,0.5205930746450945,0.3884848664627595,0.0
0.0,-50.0,40.0,-50.0,90.0,regular,1.37535813737526,2.797503942649609,6.690900806808038,4.744202374728824,1.602370746185548,1.503794969567269,0.0,1.3849003836340483,0.5193868175480804,0.5158669459051282,0.5176268817266043,1.522436727746051,1.6142541131279513,0.0,2.807271512505907,0.5115605705471631,0.5071737963947153,0.5093671834709392,3.655312606106393,2.3229379460457817,0.0,0.3566210175843008,0.2729784131850482,0.1731745530804599,0.22307648313275402,0.4366388967170075,0.3684573960952078,0.0
0.0,-45.0,40.0,-45.0,85.0,regular,1.293596379253704,3.6368260342299257,7.556187133779886,5.596506584004906,1.4470663195625648,1.4903250023775485,0.0001999999999999,1.333869617049075,0.5193868175480804,0.5158669459051282,0.5176268817266043,1.5195265917758944,1.498025739331624,0.0,2.5838098906514504,0.5115605705471631,0.5071737963947153,0.5093671834709392,3.302972168471915,2.264139640572909,0.0,0.3336080102530629,0.1861009337470574,0.1571794425466947,0.17164018814687604,0.3917861154468707,0.3640157622078088,0.0
0.0,-40.0,40.0,-40.0,80.0,regular,1.2454764324268526,3.486399162707038,8.726627438994923,6.10651330085098,1.2991092674589269,1.5268304569762554,0.0003999999999999,1.3849136773263035,0.5193868175480804,0.5158669459051282,0.5176268817266043,1.55428051377483,1.568325884597822,0.0,2.25433111424389,0.5115605705471631,0.5071737963947153,0.5093671834709392,2.712777434722669,2.259603105876132,0.0,0.3379423453512165,0.2000753431681596,0.2024068949707863,0.20124111906947295,0.3863993722168525,0.3801943524673611,0.023
0.0,-35.0,40.0,-35.0,75.0,regular,1.1277418509800838,2.078521551044686,6.5101938582798375,4.294357704662262,1.0194982660660616,1.5445660803834091,0.0001999999999999,1.3359132082766674,0.5193868175480804,0.5158669459051282,0.5176268817266043,1.6843133249270084,1.3344287310561962,0.0,2.009261861291061,0.5115605705471631,0.5071737963947153,0.5093671834709392,2.200597971813594,2.3155318324971232,0.0,0.3284763534140992,0.1758452146672952,0.2062693244684029,0.19105726956784905,0.3586785236549094,0.3848045399642223,0.0016
0.0,-30.0,40.0,-30.0,70.0,regular,1.079732533363967,1.801941750185889,5.529584701663534,3.6657632259247115,0.8994977353949788,1.5242840420147106,0.0,1.3610158389767977,0.5193868175480804,0.5158669459051282,0.5176268817266043,1.7787624330722382,1.2990804824476512,0.0,1.8940609642073287,0.5115605705471631,0.5071737963947153,0.5093671834709392,1.816006993411568,2.399457337080736,0.0,0.3104349990642936,0.146085607035206,0.1860664618383574,0.1660760344367817,0.3299472817153784,0.3693362765781677,0.0
0.0,-25.0,40.0,-25.0,65.0,regular,1.1503450424502175,1.6742519654890942,5.417796138490543,3.5460240519898183,1.0341674321627925,1.542362976575513,0.0,1.6015976553959783,0.5193868175480804,0.5158669459051282,0.5176268817266043,1.9977830697054133,1.6776941508475527,0.0,2.609356799943549,0.5115605705471631,0.5071737963947153,0.5093671834709392,2.592590748318241,3.1233055961575893,0.0,0.3020868139523256,0.1064819836970292,0.2044931204202144,0.1554875520586218,0.3132535405720291,0.3670972566418011,0.0
0.0,-20.0,40.0,-20.0,60.0,regular,1.1327082843026988,1.4874737038155976,6.234876083335113,3.861174893575355,0.988149395154584,1.5365574557935031,0.0,1.8856818345956543,0.5193868175480804,0.5158669459051282,0.5176268817266043,2.0991938808534263,2.197254471734549,0.0,2.9216016524282904,0.5115605705471631,0.5071737963947153,0.5093671834709392,3.1260929746721637,3.4129281306380577,0.0,0.308595101466536,0.1304164902625457,0.2102468566732281,0.1703316734678869,0.3099450998660666,0.3850344979976841,0.0
0.0,-15.0,40.0,-15.0,55.0,regular,1.3665761372586638,2.280648379352732,8.192538168618565,5.2365932739856484,1.4365521162057964,1.6005856592666,0.0003999999999999,2.104093466373953,0.5193868175480804,0.5158669459051282,0.5176268817266043,2.1257432735559183,2.6927890678921704,0.0,2.894732629530026,0.5115605705471631,0.5071737963947153,0.5093671834709392,3.3935422360290577,3.174547540969491,0.0,0.2939552957457903,0.1031061673894808,0.1799778667751313,0.14154201708230604,0.2957133248989766,0.3668297749376473,0.0
0.0,-10.0,40.0,-10.0,50.0,regular,2.220505313797773,2.5694719019180576,4.714298886768439,3.641885394343248,2.7626438398833364,2.092468233697041,0.0,2.379617471110816,0.5193868175480804,0.5158669459051282,0.5176268817266043,2.369636673182603,3.1225629648024857,0.0,3.19115222456588,0.5115605705471631,0.5071737963947153,0.5093671834709392,3.8138143464559273,3.272044999023801,0.0,0.3030442314747108,0.0946648759935881,0.202461699476647,0.14856328773511754,0.2995718548290456,0.382846877718985,0.0
0.0,-5.0,40.0,-5.0,45.0,regular,1.800944916178231,1.5995831532622122,2.6220953625241434,2.110839257893178,2.181899784085973,1.9031564478625247,0.0,2.3423541463382604,0.5193868175480804,0.5158669459051282,0.5176268817266043,2.417221578584249,3.0122207331334123,0.0,3.3911610529937137,0.5115605705471631,0.5071737963947153,0.5093671834709392,3.607593932806984,3.766540877650084,0.0,0.3012280538828758,0.1331338342557249,0.2148998836415158,0.17401685894862035,0.2953119918393321,0.3852151868905324,0.0
0.0,0.0,40.0,0.0,40.0,regular,1.3769353909750774,1.2670493002117602,2.4519398103574783,1.8594945552846194,1.3781279881762405,1.6988006436108538,0.0,2.411975620203113,0.5193868175480804,0.5158669459051282,0.5176268817266043,2.870552922374485,2.569944946248541,0.0,3.761969206753112,0.5115605705471631,0.5071737963947153,0.5093671834709392,3.850873813895653,4.210861536849309,0.0,0.2838534455591119,0.0236126941471409,0.1733551634009589,0.0984839287740499,0.276675298095967,0.3624549260088021,0.0283999999999999
0.0,5.0,40.0,5.0,35.0,regular,1.4011026424024344,1.8759581219845176,3.011397154850867,2.443677638417692,1.520523585007467,1.6224268916919409,0.0,2.5256630984012545,0.5193868175480804,0.5158669459051282,0.5176268817266043,3.0112399786796984,2.5863051747102337,0.0,3.945285867826278,0.5115605705471631,0.5071737963947153,0.5093671834709392,4.434785138870117,4.002705065409501,0.0,0.3035369029943031,0.1212392521283996,0.1962845235953287,0.15876188786186415,0.2960448317028956,0.3863421088119763,0.0
0.0,10.0,40.0,10.0,30.0,regular,1.4782067963475942,2.587322365063383,2.66496434760694,2.6261433563351613,1.9770328928042509,1.3312448654161426,0.0,2.331451624165616,0.5193868175480804,0.5158669459051282,0.5176268817266043,2.5088630192399517,2.674624376030168,0.0,3.7170431871978087,0.5115605705471631,0.5071737963947153,0.5093671834709392,4.137276608859032,3.797204826942768,0.0,0.3237709708598287,0.1082736417973911,0.2373615037707797,0.17281757278408538,0.3196597975837266,0.4109079368067083,0.0
0.0,15.0,40.0,15.0,25.0,regular,1.543290110362326,1.720410718500362,1.496665552463665,1.6085381354820134,2.019670238819133,1.4320458853197469,0.0,1.7477444916134508,0.5193868175480804,0.5158669459051282,0.5176268817266043,2.077783963190456,1.8535835285276208,0.0,3.550493533443692,0.5115605705471631,0.5071737963947153,0.5093671834709392,4.005715181555654,3.5121119174140567,0.0,0.2931944439193093,0.1001116608862277,0.1680871460148812,0.13409940345055443,0.2905295871713244,0.3721227791313282,0.0
0.0,20.0,40.0,20.0,20.0,regular,1.6738488169145211,1.5493262233993692,1.3694564300846697,1.4593913267420193,1.9053051601072035,1.908334896482401,0.0,1.5445631186357514,0.5193868175480804,0.5158669459051282,0.5176268817266043,2.0282173684378098,1.4864279169708776,0.0,2.9136893642453803,0.5115605705471631,0.5071737963947153,0.5093671834709392,3.55411022664182,2.640713232750265,0.0,0.2926724803164347,0.1084479628959175,0.1698235975156878,0.13913578020580264,0.2935237512845564,0.3649638444699659,0.0
0.0,25.0,40.0,25.0,15.0,regular,2.3598342219721893,1.9278075648704769,1.463329683272756,1.6955686240716163,2.7310167800963603,2.620829582418829,0.0,1.7804651562001073,0.5193868175480804,0.5158669459051282,0.5176268817266043,2.7876262018121007,1.1576735090923715,0.0,2.0597908408711496,0.5115605705471631,0.5071737963947153,0.5093671834709392,2.906692555351564,1.7034467336962993,0.0,0.3976667134518691,0.1792243261801048,0.3190683539166946,0.2491463400483997,0.408797458165998,0.4895513652850068,0.0
0.0,30.0,40.0,30.0,10.0,regular,3.285502951988301,3.895531695526696,2.626422923107768,3.260977309317232,4.185020381923964,3.1987711319574896,0.0,3.679347671243488,0.5193868175480804,0.5158669459051282,0.5176268817266043,5.527871756036664,1.760686913092261,0.0,2.5250014641115155,0.5115605705471631,0.5071737963947153,0.5093671834709392,3.496903829431689,2.0826037175951244,0.0,0.6431332027185613,0.5173427755630604,0.6268865512941011,0.5721146634285807,0.6798250741070243,0.7792540036097155,0.0
0.0,35.0,40.0,35.0,5.0,regular,4.555566362778473,9.247937483202229,7.737090301797765,8.492513892499996,6.878866270283649,4.808409165894496,0.0,6.790517960463793,0.5193868175480804,0.5158669459051282,0.5176268817266043,9.72210103386211,3.437369127081581,0.0,4.0960582104834815,0.5115596931923326,0.5071746737495457,0.5093671834709392,4.898294625038302,3.799560702850393,0.0,1.8777281833332795,7.46934064929175,8.539482955161233,8.004411802226493,2.068030375898187,2.756882345178694,0.0
0.0,37.0,40.0,37.0,3.0,regular,6.160978844652131,13.26959803485166,18.45508695105102,15.862342492951338,9.901851861696429,7.374717724933952,0.0001999999999999,8.15660496294506,0.5193868175480804,0.5158669459051282,0.5176268817266043,11.575802578414097,4.195422209919953,0.0,4.924357577074519,0.5115588158375022,0.5071755511043762,0.5093671834709392,5.795446926003523,4.511303275696946,0.0,13.859007416503232,44.487953771224745,100.24925971562509,72.36860674342492,23.752041244626696,19.302462585449817,0.0073999999999999
0.0,38.0,40.0,38.0,2.0,regular,7.089489261234788,15.273470947846842,23.938482541044444,19.60597674444564,11.71362953734314,8.06577657820248,0.0006,8.908413923112809,0.5193868175480804,0.5158669459051282,0.5176268817266043,12.60561372035144,4.666381375114245,0.0,5.442735105204174,0.5115588158375022,0.5071755511043762,0.5093671834709392,6.40948471527068,4.927307833490708,0.0,27.21251946436165,53.56680157409651,130.74553322701937,92.15616740055793,39.90773245737942,24.96641591861401,0.0083999999999999
0.0,39.0,40.0,39.0,1.0,regular,7.8628526312389555,17.49785909263598,23.78281137140526,20.640335232020618,12.769867005655758,8.412853465043574,0.0003999999999999,9.416563572792093,0.5193868175480804,0.5158669459051282,0.5176268817266043,13.215765568179965,5.021313703901522,0.0,5.908584675069988,0.5115588158375022,0.5071755511043762,0.5093671834709392,6.873749997687898,5.366794954266153,0.0,34.962451810465986,61.54068394909917,107.37892739002606,84.45980566956261,48.59209861212508,25.753235392433456,0.0051999999999999
0.0,39.5,40.0,39.5,0.5,regular,8.32611330695774,18.780449843846768,19.500983511246407,19.140716677546585,13.616790646440334,8.800475065620118,0.0001999999999999,9.63928510571616,0.5193868175480804,0.5158669459051282,0.5176268817266043,13.448571338938295,5.212915953110704,0.0,6.213878644887516,0.5115588158375022,0.5071755511043762,0.5093671834709392,7.297940721078686,5.534680561584748,0.0,36.37059075620916,62.91989084103617,95.40417010878744,79.1620304749118,49.61334215626463,27.34273519461888,0.0068
0.0,40.0,40.0,40.0,0.0,coincident,8.545769962237548,18.72801071252255,22.01771324508547,20.37286197880401,6.282847545194,14.804881994904862,0.0001999999999999,9.893855117767712,0.5158669459051282,0.5193868175480804,0.5176268817266043,5.382407949808909,13.762596575355689,0.0,6.524589834760548,0.5115605705471631,0.5071737963947153,0.5093671834709392,7.662764758178361,5.779922061550923,0.0,37.01795511532565,0.1504203925791076,155.90216929669307,78.0262948446361,0.2797193571137337,57.3435901891738,0.0068
0.0,40.5,40.0,40.5,0.5,regular,8.498936255612247,27.105636177634025,20.592121664463665,23.848878921048843,8.709888738302443,13.323903390250289,0.0006,9.69927611029663,0.5158669459051282,0.5193868175480804,0.5176268817266043,5.128325252928335,13.585236401813722,0.0,6.309699335603939,0.5071737963947153,0.5115605705471631,0.5093671834709392,5.55164913044771,7.457482517847235,0.0,36.67753148680793,108.67261874172378,61.87878957691961,85.27570415932169,27.479765945372407,49.83727535932224,0.0053999999999999
0.0,41.0,40.0,41.0,1.0,regular,8.510277113828396,27.0986363300118,18.612816005076112,22.855726167543956,8.295830418480314,13.936711316880276,0.0001999999999999,9.4334831152042,0.5158669459051282,0.5193868175480804,0.5176268817266043,4.8384427722819705,13.32311541913984,0.0,6.121636244813828,0.5071737963947153,0.5115605705471631,0.5093671834709392,5.278377587767346,7.36503346094238,0.0,35.3016135863179,102.7094514327704,58.71214556485234,80.71079849881137,27.397825569117494,48.549011497144456,0.006
0.0,42.0,40.0,42.0,2.0,regular,8.400895066508808,23.713196460495404,19.243868047215177,21.478532253855292,7.687845602397855,13.866489680511908,0.001,8.991974083784903,0.5158669459051282,0.5193868175480804,0.5176268817266043,4.295058927116011,12.864490117121852,0.0,5.927137229159782,0.5071737963947153,0.5115605705471631,0.5093671834709392,4.828460598524344,7.3915975898129105,0.0,28.883797899033308,131.28068085925062,59.069384443256666,95.17503265125364,26.553894997902628,41.02353360580572,0.008
0.0,43.0,40.0,43.0,3.0,regular,7.923842824278846,19.91424634419865,19.50179325434045,19.70801979926955,7.08437181977621,12.591228888949408,0.0003999999999999,8.365157168147585,0.5158669459051282,0.5193868175480804,0.5176268817266043,3.843064208225355,12.09459264953786,0.0,5.583799546087165,0.5071737963947153,0.5115605705471631,0.5093671834709392,4.386080481023275,7.11637508986834,0.0,16.150920057642573,116.675622212988,50.83524917830371,83.75543569564586,20.840547604424565,26.696537063660944,0.004
0.0,45.0,40.0,45.0,5.0,regular,7.144818502818273,16.152800141086757,16.45471437199156,16.303757256539157,5.830386040450605,11.05140807942736,0.0003999999999999,7.16823995237083,0.5158669459051282,0.5193868175480804,0.5176268817266043,3.00323084351018,10.569737208790077,0.0,4.97094203967446,0.5071737963947153,0.5115605705471631,0.5093671834709392,3.62394699107579,6.64678521219227,0.0,2.34728629690823,14.25974067618872,10.586318173204376,12.423029424696548,3.1614122561168427,3.0566102454180437,0.0
0.0,50.0,40.0,50.0,10.0,regular,5.471168595249851,6.76024577962052,9.159109010790171,7.959677395205346,4.2672942376723055,7.561775140556443,0.0,4.633841734662394,0.5158669459051282,0.5193868175480804,0.5176268817266043,2.0286012479160016,6.848811326154368,0.0,3.3181499101222784,0.5071746737495457,0.5115596931923326,0.5093671834709392,2.1067228825191204,4.926018218524269,0.0,0.8890492159365619,1.333666635203896,0.9040296913444812,1.1188481632741887,1.09988123192661,0.9272733661489594,0.0
0.0,55.0,40.0,55.0,15.0,regular,4.140980793701672,5.782584324157969,5.013960631296713,5.398272477727341,4.262959891640613,4.742175866091301,0.0,3.361606838420805,0.5158669459051282,0.5193868175480804,0.5176268817266043,1.7450490720973195,5.03293592880858,0.0,2.58629168804918,0.5071737963947153,0.5115605705471631,0.5093671834709392,2.1482316452812737,3.6284589769734654,0.0,0.6445529414569691,0.5520585898255165,0.4824423103829548,0.5172504501042356,0.8293793566664615,0.6196024547898497,0.0
0.0,60.0,40.0,60.0,20.0,regular,3.3188940267051,6.776840116048825,3.6815479153398334,5.229194015694329,4.331525308928397,2.888265249938952,0.0,3.247692907895831,0.5158669459051282,0.5193868175480804,0.5176268817266043,2.2456771540530105,4.949451378917596,0.0,3.2940454169674034,0.5071737963947153,0.5115605705471631,0.5093671834709392,3.510887779249616,3.781881187551967,0.0,0.5426448623320707,0.584146594424435,0.3269531139946212,0.4555498542095281,0.7372826823120618,0.475034197918317,0.0
0.0,65.0,40.0,65.0,25.0,regular,3.250384271342074,9.163006964170286,3.299933082952938,6.231470023561612,4.811750431639132,2.4121134785456446,0.0,3.632707139916457,0.5158669459051282,0.5193868175480804,0.5176268817266043,4.477857394608987,3.42379392540202,0.0,5.58410533464364,0.5071737963947153,0.5115605705471631,0.5093671834709392,5.346265088684316,7.087243013960263,0.0,0.5206658437569082,0.7904471886998005,0.2364427076253066,0.5134449481625535,0.7430228620574416,0.4136820980287791,0.0
0.0,70.0,40.0,70.0,30.0,regular,3.884767513576438,24.30913664294064,3.342540083442848,13.825838363191744,6.543722281265865,2.2639176311783413,0.0,9.045425142357097,0.5158669459051282,0.5193868175480804,0.5176268817266043,9.85003830095321,9.618972516076663,0.0,19.51499392502141,0.5071737963947153,0.5115605705471631,0.5093671834709392,8.058422049475642,28.00499326747133,0.0,0.5352809814699133,0.77700261713578,0.1728797626551931,0.47494118989548656,0.8004934240456567,0.3696690630116952,0.0
0.0,75.0,40.0,75.0,35.0,regular,6.004030769296245,97.60031603976384,3.480595447077276,50.54045574342056,11.053789407357405,2.0295927248811227,0.0001999999999999,28.33049685135792,0.516138679995964,0.5191150834572446,0.5176268817266043,19.412991019032336,38.59264916961775,0.0,41.23589618093837,0.507746709099025,0.5109876578428534,0.5093671834709392,27.92969364722701,52.24406437932348,0.0,0.662411212789458,0.8945136263063946,0.1560623635586495,0.5252879949325221,1.0626300926476309,0.3476300769983201,0.0
0.0,80.0,40.0,80.0,40.0,regular,8.966247662459834,114.8258058320567,3.5343530938784093,59.180079462967555,14.722287603446196,1.8569144617885636,0.0,34.8190653900699,0.51857795104453,0.5166758124086785,0.5176268817266043,41.7879853902433,29.2526280362325,0.0,39.95968150271175,0.5108999223598045,0.5078344445820739,0.5093671834709392,50.97252183592941,26.41532137939476,0.0,0.933475555761766,1.4248661751199607,0.1500275052869014,0.787446840203431,1.6323048536019564,0.3439344936229114,0.0031999999999999
0.0,85.0,40.0,85.0,45.0,regular,9.34195378289982,95.15659199232437,3.496065061786876,49.32632852705562,14.19064168256541,1.7773748024845908,0.0,23.382983520902474,0.5192967088340209,0.5159570546191876,0.5176268817266043,33.10629159550289,12.414352466259844,0.0,29.695359326588456,0.5115123160314862,0.5072220509103922,0.5093671834709392,41.77380861001881,10.992537475217064,0.0,2.3943985284805147,13.964287252270973,0.1522036258239131,7.058245439047443,4.668810986687368,0.3478853158029854,0.004
0.0,90.0,40.0,90.0,50.0,endfire,7.377743949066645,71.21025384403893,3.697597791241776,37.453925817640354,10.904119829715995,1.755375207391792,0.0001999999999999,17.521415478434808,0.5193621784465797,0.5158915850066288,0.5176268817266043,25.780665840502312,8.242867144495461,0.0,24.150616786958008,0.5115544290633497,0.5071799378785287,0.5093671834709392,34.416574523966574,8.368457435606269,0.0,3.229922592633991,19.41146258482537,0.1528661399953961,9.782164362410382,4.950064058983021,0.3473088387048191,0.0026


==> numerical_results/modulation_16qam_snr_sweep_benchmark_pgfplots.csv <==
SNRdB,CCRBSigmaDeg,CCRBRefUELoss,IdealANEESNormalized,IdealLogANEESNormalized,SSNStage1TotalLoss,SSNStage1DOADeg,SSNStage1NetUELoss,SSNStage1TheoreticalUELoss,SSNStage1CCRBUELoss,SSNStage1ANEESRaw,SSNStage1ANEESNormalized,SSNStage1LogANEESNormalized,SSNStage1APECTrace,SSNStage1EECTrace,SSNStage1APECEECTraceGap,SSNStage1APECEECFro,SSNStage1APECEECRel,SSNStage2TotalLoss,SSNStage2DOADeg,SSNStage2NetUELoss,SSNStage2TheoreticalUELoss,SSNStage2CCRBUELoss,SSNStage2ANEESRaw,SSNStage2ANEESNormalized,SSNStage2LogANEESNormalized,SSNStage2APECTrace,SSNStage2EECTrace,SSNStage2APECEECTraceGap,SSNStage2APECEECFro,SSNStage2APECEECRel,ESPRITTotalLoss,ESPRITDOADeg,ESPRITNetUELoss,ESPRITTheoreticalUELoss,ESPRITCCRBUELoss,ESPRITANEESRaw,ESPRITANEESNormalized,ESPRITLogANEESNormalized,ESPRITAPECTrace,ESPRITEECTrace,ESPRITAPECEECTraceGap,ESPRITAPECEECFro,ESPRITAPECEECRel,TransMUSICStage1TotalLoss,TransMUSICStage1DOADeg,TransMUSICStage1NetUELoss,TransMUSICStage1TheoreticalUELoss,TransMUSICStage1CCRBUELoss,TransMUSICStage1ANEESRaw,TransMUSICStage1ANEESNormalized,TransMUSICStage1LogANEESNormalized,TransMUSICStage1APECTrace,TransMUSICStage1EECTrace,TransMUSICStage1APECEECTraceGap,TransMUSICStage1APECEECFro,TransMUSICStage1APECEECRel,TransMUSICStage2TotalLoss,TransMUSICStage2DOADeg,TransMUSICStage2NetUELoss,TransMUSICStage2TheoreticalUELoss,TransMUSICStage2CCRBUELoss,TransMUSICStage2ANEESRaw,TransMUSICStage2ANEESNormalized,TransMUSICStage2LogANEESNormalized,TransMUSICStage2APECTrace,TransMUSICStage2EECTrace,TransMUSICStage2APECEECTraceGap,TransMUSICStage2APECEECFro,TransMUSICStage2APECEECRel,DNNComplexStage1TotalLoss,DNNComplexStage1DOADeg,DNNComplexStage1NetUELoss,DNNComplexStage1TheoreticalUELoss,DNNComplexStage1CCRBUELoss,DNNComplexStage1ANEESRaw,DNNComplexStage1ANEESNormalized,DNNComplexStage1LogANEESNormalized,DNNComplexStage1APECTrace,DNNComplexStage1EECTrace,DNNComplexStage1APECEECTraceGap,DNNComplexStage1APECEECFro,DNNComplexStage1APECEECRel,DNNComplexStage2TotalLoss,DNNComplexStage2DOADeg,DNNComplexStage2NetUELoss,DNNComplexStage2TheoreticalUELoss,DNNComplexStage2CCRBUELoss,DNNComplexStage2ANEESRaw,DNNComplexStage2ANEESNormalized,DNNComplexStage2LogANEESNormalized,DNNComplexStage2APECTrace,DNNComplexStage2EECTrace,DNNComplexStage2APECEECTraceGap,DNNComplexStage2APECEECFro,DNNComplexStage2APECEECRel
-10,2.103761387,0.5726095676,1,0,0.4239527285,26.37948738,0.2357700229,0.2771268219,0.2433024466,37.57978439,18.7898922,2.933319092,0.03870870173,0.4241584241,-0.3854497075,0.3084227145,0.9305295944,0.3344109476,26.11240528,0.2129100978,0.2430455267,0.2156799942,92.9885788,46.4942894,3.839329481,0.01411976013,0.4157502353,-0.4016304612,0.316023767,0.9716954827,0.6361727476,32.31433069,0.554836452,0.5538088083,0.5726095676,27.25819969,13.62909985,2.612207174,0.1859809905,0.6358330846,-0.449852109,0.3376399279,0.7286270857,0.4212638378,26.29569929,0.234690094,0.2631420404,0.2319917202,2879.050049,1439.525024,7.272068501,0.0002927952155,0.4214859605,-0.4211931527,0.3306206763,0.9994361997,0.2973597825,25.9969848,0.1257785752,0.2365369737,0.2085590214,2.101022959,1.050511479,0.04927716777,0.39207986,0.4119152725,-0.0198354125,0.1353955865,0.4219315946,0.4236688852,26.37065516,0.2383469611,0.2667500943,0.2356837988,2895.729004,1447.864502,7.277844906,0.0002927531023,0.4238595665,-0.4235668182,0.3317584395,0.9994369745,0.6500692129,36.00837564,0.440269357,0.7142013311,0.7322180986,1.642268181,0.8211340904,-0.1970688552,0.9631572962,0.7897087336,0.1734485626,0.1243597865,0.2225529552
-3,0.586317265,0.0004192069602,1,0,0.0191499982,5.606502283,0.003586220648,0.003789463127,0.00375197453,5.270104408,2.635052204,0.9689030051,0.01189692505,0.01913252473,-0.007235599682,0.005857626442,0.4260703027,0.00989415776,4.862732722,0.003126287507,0.002931350726,0.002883559209,8.585637093,4.292818546,1.456943512,0.00677468814,0.01443083026,-0.007656142116,0.005670504645,0.5479926467,0.001494898647,1.566439078,0.0004804587676,0.0002211375625,0.0004192069602,3.025896549,1.512948275,0.414060235,0.00154598942,0.001510823611,3.516580909e-05,0.0004668447073,0.4285216033,0.01242777035,4.516523188,0.0004479014664,0.000521653553,0.0004471756052,84.90454102,42.45227051,3.748380423,0.0002927952155,0.01242982037,-0.01213702559,0.008731698617,0.9772168994,0.004760324862,3.581788869,0.0001768077345,0.0002575276478,0.0001766921443,48.09968185,24.04984093,3.180128336,0.0003250405425,0.007817244157,-0.007492203731,0.005442862865,0.9604791403,0.01910088174,5.599307808,0.0009516662802,0.001009904279,0.0009494893602,130.51091,65.25545502,4.178309441,0.0002927952155,0.01910648309,-0.01881368831,0.01351264864,0.9851363897,0.007943008281,4.610535029,0.0004317317798,0.0004945665074,0.0004297294363,79.51210785,39.75605392,3.682762146,0.000325861387,0.01295697875,-0.01263111737,0.009035650641,0.9754056334
0,0.2955170691,5.46081484e-08,1,0,0.002279335214,1.934246121,6.669553404e-05,1.149650197e-05,1.170383548e-05,1.408210158,0.7041050792,-0.3508276641,0.005119070876,0.00228168536,0.002837385517,0.002056758618,1.272877216,0.0007237995858,1.402474217,1.201181822e-05,3.385109358e-06,3.461514734e-06,2.005591393,1.002795696,0.002791795647,0.001925233635,0.001198380953,0.0007268526824,0.0005519204424,0.6512476206,0.0001287038875,0.4596248139,1.235374185e-07,1.109955058e-07,5.46081484e-08,119.9501495,59.97507477,4.093929291,0.0001563547412,0.0001290757209,2.727902029e-05,2.015383325e-05,0.22074458,0.003428858286,2.372369886,3.456080485e-05,3.472718709e-05,3.515429307e-05,23.44750977,11.72375488,2.461616993,0.0002927952155,0.003432658734,-0.003139863489,0.002233482897,0.9155889153,0.00126378776,1.854286698,1.729879077e-05,1.743210278e-05,1.766823407e-05,13.49750328,6.74875164,1.909357548,0.0003108385135,0.002098130528,-0.001787292073,0.001280394965,0.8548740745,0.009109888226,3.866910842,0.0001908379199,0.0001907769823,0.0001922661002,62.31259918,31.15629959,3.439016342,0.0002927952155,0.009122414514,-0.008829619735,0.006293311715,0.9683862925,0.006148205232,4.072317415,0.0002153979702,0.0002153752255,0.0002170241525,65.94743347,32.97371674,3.49571085,0.0003067926737,0.01011893805,-0.009812145494,0.006960691418,0.9698679447
3,0.1482805192,2.316320136e-09,1,0,0.001359103573,1.493598648,1.320106749e-05,8.419261667e-06,8.449188545e-06,3.398244143,1.699122071,0.5301116705,0.001529067056,0.001360976603,0.0001680904534,0.0001244398736,0.1292733401,0.0002397286182,0.8042596365,8.211178192e-06,3.768703948e-07,3.852915768e-07,2.104090214,1.052045107,0.05073599145,0.0008190734079,0.0003937188303,0.0004253545776,0.0003075145069,1.103856802,2.802829185e-05,0.2144894572,3.368494528e-09,2.739764171e-09,2.316320136e-09,85.44297791,42.72148895,3.754702091,3.181772627e-05,2.810854312e-05,3.709183147e-06,2.669631385e-06,0.1342555135,0.001580199902,1.610510831,7.466506668e-06,7.795687179e-06,7.837456178e-06,10.80916882,5.404584408,1.687247515,0.0002927952155,0.001582436264,-0.001289641019,0.0009215268074,0.8178268671,0.0006440833211,1.325457209,4.718908758e-06,4.931349804e-06,4.959486023e-06,7.042131424,3.521065712,1.258763671,0.0003045804333,0.001072353451,-0.0007677730173,0.0005510236369,0.7211335897,0.01196896695,4.432369609,0.000431886001,0.0004346579313,0.000434988254,81.78562164,40.89281082,3.710954189,0.0002927530732,0.01197148766,-0.01167873479,0.008397047408,0.9763199687,0.01208689604,5.660915589,0.0009319606703,0.0009363829391,0.0009369430249,129.5305786,64.76528931,4.170769691,0.000301748456,0.01956301555,-0.01926126704,0.01386518497,0.9851047397
10,0.02959467247,3.774012439e-12,1,0,0.0008217480965,1.161387074,3.291952021e-06,2.0798077e-06,2.080530817e-06,5.062154293,2.531077147,0.9286449552,0.0007318704156,0.0008220436866,-9.017327102e-05,7.709139027e-05,0.1324694157,0.0001619138668,0.6652778074,3.186059956e-07,2.080466999e-07,2.082940455e-07,4.113660812,2.056830406,0.7211661339,0.0002861160901,0.0002699423931,1.617369708e-05,2.330156531e-05,0.1220235452,1.079588026e-06,0.04209559613,1.394762699e-11,1.313442133e-11,3.774012439e-12,59.70080185,29.85040092,3.396198273,1.354285359e-06,1.083053803e-06,2.712315563e-07,1.925389626e-07,0.25125283,0.001411998039,1.522385649,7.380914758e-06,7.747961081e-06,7.749423821e-06,9.661626816,4.830813408,1.57501483,0.0002927952155,0.001414438826,-0.001121643581,0.0008024463896,0.7964177132,0.0005943982047,1.272863056,5.39002981e-06,5.641288703e-06,5.642366887e-06,6.501478195,3.250739098,1.17888236,0.0003041981254,0.0009889106732,-0.0006847125478,0.0004907167749,0.6972212195,0.1406677902,15.19514914,0.04559956864,0.04564054757,0.04564063996,960.3154297,480.1577148,6.174114704,0.0002927957103,0.1405880004,-0.1402952075,0.1109323427,0.9983334541,0.2770180821,25.11307758,0.1162090272,0.1163247943,0.1163250297,2540.945557,1270.472778,7.147144318,0.0003025983751,0.3843809366,-0.3840783238,0.352637291,0.9995327592
20,0.002948739519,7.628997851e-16,1,0,0.0007396666682,1.101858075,4.677941206e-06,1.456955943e-06,1.457130907e-06,4.515833378,2.257916689,0.814442575,0.0006850062637,0.0007399452152,-5.493895151e-05,5.145444811e-05,0.09821980447,0.0001300736913,0.595099395,1.549571886e-06,1.2539046e-07,1.25461267e-07,2.58667922,1.29333961,0.2572277188,0.0002960888087,0.0002160928852,7.999592344e-05,5.73004545e-05,0.3739200532,1.262172589e-08,0.004551630581,1.536811455e-12,1.5355973e-12,7.628997851e-16,5.8951087,2.94755435,1.080975771,2.374458177e-07,1.266376781e-08,2.247820561e-07,1.59083541e-07,17.72915459,0.001492000348,1.564919841,9.322580445e-06,9.716084151e-06,9.716543718e-06,10.20678043,5.103390217,1.629905105,0.0002927952155,0.001494248165,-0.00120145292,0.0008746323874,0.8122067451,0.0006216421607,1.301744904,5.546251941e-06,5.813273219e-06,5.813556436e-06,6.813765526,3.406882763,1.225797772,0.0003035846748,0.00103424862,-0.0007306639454,0.0005471743061,0.7264726758,1.06474185,41.80515103,1.167607355,1.167918825,1.16791904,7273.495117,3636.747559,8.19884491,0.0002927952155,1.064822197,-1.064529419,0.7528030872,0.9997251034,0.4898526967,31.93236925,0.2927982926,0.4515620708,0.4515622497,2.644473314,1.322236657,0.2793247402,0.5402877927,0.621620059,-0.08133226633,0.2210201323,0.4523394704


==> numerical_results/non_coherent_M_sweep_benchmark_pgfplots.csv <==
SourcesM,CCRBSigmaDeg,CCRBRefUELoss,IdealANEESNormalized,IdealLogANEESNormalized,SSNStage1TotalLoss,SSNStage1DOADeg,SSNStage1NetUELoss,SSNStage1TheoreticalUELoss,SSNStage1CCRBUELoss,SSNStage1ANEESRaw,SSNStage1ANEESNormalized,SSNStage1LogANEESNormalized,SSNStage1APECTrace,SSNStage1EECTrace,SSNStage1APECEECTraceGap,SSNStage1APECEECFro,SSNStage1APECEECRel,SSNStage2TotalLoss,SSNStage2DOADeg,SSNStage2NetUELoss,SSNStage2TheoreticalUELoss,SSNStage2CCRBUELoss,SSNStage2ANEESRaw,SSNStage2ANEESNormalized,SSNStage2LogANEESNormalized,SSNStage2APECTrace,SSNStage2EECTrace,SSNStage2APECEECTraceGap,SSNStage2APECEECFro,SSNStage2APECEECRel,ESPRITTotalLoss,ESPRITDOADeg,ESPRITNetUELoss,ESPRITTheoreticalUELoss,ESPRITCCRBUELoss,ESPRITANEESRaw,ESPRITANEESNormalized,ESPRITLogANEESNormalized,ESPRITAPECTrace,ESPRITEECTrace,ESPRITAPECEECTraceGap,ESPRITAPECEECFro,ESPRITAPECEECRel,TransMUSICStage1TotalLoss,TransMUSICStage1DOADeg,TransMUSICStage1NetUELoss,TransMUSICStage1TheoreticalUELoss,TransMUSICStage1CCRBUELoss,TransMUSICStage1ANEESRaw,TransMUSICStage1ANEESNormalized,TransMUSICStage1LogANEESNormalized,TransMUSICStage1APECTrace,TransMUSICStage1EECTrace,TransMUSICStage1APECEECTraceGap,TransMUSICStage1APECEECFro,TransMUSICStage1APECEECRel,TransMUSICStage2TotalLoss,TransMUSICStage2DOADeg,TransMUSICStage2NetUELoss,TransMUSICStage2TheoreticalUELoss,TransMUSICStage2CCRBUELoss,TransMUSICStage2ANEESRaw,TransMUSICStage2ANEESNormalized,TransMUSICStage2LogANEESNormalized,TransMUSICStage2APECTrace,TransMUSICStage2EECTrace,TransMUSICStage2APECEECTraceGap,TransMUSICStage2APECEECFro,TransMUSICStage2APECEECRel,DNNComplexStage1TotalLoss,DNNComplexStage1DOADeg,DNNComplexStage1NetUELoss,DNNComplexStage1TheoreticalUELoss,DNNComplexStage1CCRBUELoss,DNNComplexStage1ANEESRaw,DNNComplexStage1ANEESNormalized,DNNComplexStage1LogANEESNormalized,DNNComplexStage1APECTrace,DNNComplexStage1EECTrace,DNNComplexStage1APECEECTraceGap,DNNComplexStage1APECEECFro,DNNComplexStage1APECEECRel,DNNComplexStage2TotalLoss,DNNComplexStage2DOADeg,DNNComplexStage2NetUELoss,DNNComplexStage2TheoreticalUELoss,DNNComplexStage2CCRBUELoss,DNNComplexStage2ANEESRaw,DNNComplexStage2ANEESNormalized,DNNComplexStage2LogANEESNormalized,DNNComplexStage2APECTrace,DNNComplexStage2EECTrace,DNNComplexStage2APECEECTraceGap,DNNComplexStage2APECEECFro,DNNComplexStage2APECEECRel
2,0.02991485931,5.583609443e-12,1,0,0.0008042049943,1.148923249,4.995055315e-06,1.459777718e-06,1.460360659e-06,3.102811813,1.551405907,0.4391615689,0.0006693885662,0.0008049959433,-0.0001356073772,0.000102549071,0.1800890416,7.08536405e-05,0.4395764773,5.527219344e-07,7.448316026e-08,7.455467923e-08,1.727274179,0.8636370897,-0.1466026306,0.0002779389033,0.0001179490646,0.0001599898387,0.0001132164471,1.357129216,1.163837123e-06,0.0437072757,8.028906446e-12,7.92022975e-12,5.583609443e-12,54.05923843,27.02961922,3.296933174,1.274971964e-06,1.163391744e-06,1.115802206e-07,9.188498495e-08,0.1116774231,0.002040693257,1.830191354,1.188309689e-05,1.243306833e-05,1.2434977e-05,13.96158123,6.980790615,1.943162203,0.0002927952155,0.002043941757,-0.001751146512,0.001261085621,0.8608686924,0.0008975090808,1.56470105,6.397834113e-06,6.803788074e-06,6.805169505e-06,9.750585556,4.875292778,1.584180117,0.0003061390016,0.001492904499,-0.001186765498,0.0008873580373,0.8108610511,0.5370618224,29.69065477,0.3664594769,0.3666158915,0.366616261,3668.493896,1834.246948,7.514389515,0.0002927957103,0.5370593071,-0.5367665291,0.4406057894,0.9995954037,0.1689372063,19.88761752,0.06089858487,0.07777636051,0.07777652293,7.518053055,3.759026527,1.32415998,0.05888563395,0.240935415,-0.1820497811,0.1619610935,0.8234366179
3,0.03369442523,2.703001052e-11,1,0,0.00298046004,1.805941412,3.027177117e-05,2.376294469e-05,2.376694865e-05,9.667313576,3.222437859,1.170138121,0.001790338894,0.002979474375,-0.001189135481,0.0007002674392,0.4067018628,0.0009772625286,1.332537978,9.123375912e-06,6.104957629e-06,6.107330591e-06,7.472929001,2.490976334,0.9126747251,0.00113882171,0.001622241456,-0.0004834197462,0.0002810774895,0.2999098897,2.298522122e-06,0.05015177969,8.41999543e-11,7.556477076e-11,2.703001052e-11,158.7718506,52.9239502,3.968855858,2.796560693e-06,2.289946224e-06,5.066144695e-07,3.545893037e-07,0.2672129273,0.008997130208,3.137718714,0.000167862387,0.0001704070659,0.0001704180497,61.36168671,20.45389557,3.018173456,0.0004391928087,0.00898320321,-0.00854401011,0.005132244434,0.9545842409,0.002613636991,2.176427242,4.094019823e-05,4.222298048e-05,4.222855969e-05,27.33253098,9.110843658,2.209465265,0.000472954649,0.004325743299,-0.003852788592,0.002329127397,0.8988688588,0.09631081372,10.26595913,0.009729466215,0.009757432528,0.009757517092,657.7290649,219.2430267,5.390180588,0.0004391928087,0.09628994018,-0.0958507508,0.05787324533,0.9958270192,0.4153763354,24.77277742,0.1972071379,0.2780569792,0.2780575216,5.719902039,1.906633973,0.6453393698,0.3001638353,0.5609771013,-0.260813266,0.1506305933,0.4650470614
4,0.0419937335,7.370685701e-10,1,0,0.008803183027,2.687896256,0.000161064601,0.0001757700826,0.0001758094295,48.36750031,12.09187508,2.492533684,0.00284544332,0.008790485561,-0.005945042241,0.003124173032,0.6970316172,0.001827442111,1.566344926,8.444820123e-05,8.484736281e-05,8.493075966e-05,12.2618885,3.065472126,1.120201588,0.002114885952,0.002989720553,-0.0008748346008,0.0004902600194,0.325094372,5.645805595e-06,0.06806997587,3.362727347e-10,2.896744705e-10,7.370685701e-10,531.8143311,132.9535828,4.889999866,6.595012565e-06,5.661287105e-06,9.337254596e-07,6.295188655e-07,0.221251592,0.02439816184,4.474774872,0.0008254094166,0.0008323616115,0.0008323994582,166.6095276,41.6523819,3.729358673,0.000585590431,0.02439123206,-0.0238056425,0.01237104461,0.9777155519,0.008608124778,3.404575614,0.0003351409105,0.00033968231,0.0003397051187,84.70581818,21.17645454,3.052889824,0.0006610224373,0.01411462668,-0.01345360465,0.007341029588,0.9602351785,1.168601298,30.9689028,0.7742989898,0.77464149,0.7746438503,7867.712891,1966.928223,7.584228516,0.0005947188474,1.169299841,-1.168705106,0.5845845938,0.9994917512,0.377419728,21.0439546,0.1341539592,0.2138747215,0.2138759553,3.356280804,0.8390702009,-0.1754609048,0.6316343546,0.539196372,0.09243798256,0.1189342216,0.4087045491
5,0.0564381808,1.802618357e-08,1,0,0.03494291157,4.78979774,0.00590768964,0.002811513538,0.002811885974,30.35292816,6.070585728,1.803455114,0.0210855417,0.03497117758,-0.01388563588,0.008637076244,0.5223907232,0.01207590289,3.100954783,0.008220929466,0.0006157722673,0.0006160208664,30.2830658,6.056612968,1.801150799,0.01712759025,0.01464089938,0.002486690879,0.001853662077,0.2758646905,1.934907668e-05,0.1127113764,5.16286736e-08,4.950572965e-08,1.802618357e-08,2065.687256,413.1374512,6.023780346,2.661455801e-05,1.930166036e-05,7.312897651e-06,4.996657481e-06,0.5560631752,0.06404613107,6.484613262,0.003216379276,0.003234506957,0.003234722698,437.5401001,87.50801849,4.471730232,0.0007319880533,0.06405481696,-0.06332282722,0.02834110707,0.9885900617,0.01799877472,4.394709456,0.000872788264,0.0008832587278,0.0008833998698,158.3265686,31.66531372,3.455221891,0.0009208297706,0.02939991653,-0.02847908624,0.01348928642,0.9719369411,0.2622998536,13.12310653,0.04430738911,0.04438174516,0.04438310564,1791.297607,358.2595215,5.881257534,0.0007314695395,0.2623095512,-0.261578083,0.1282220185,0.9976773262,0.5273904443,21.37088882,0.2750512064,0.275264287,0.275270319,4311.884277,862.3768311,6.759692192,0.000804144307,0.6956495047,-0.6948453784,0.3242568672,0.9989382625


==> numerical_results/non_coherent_eta_sweep_benchmark_pgfplots.csv <==
Eta,CCRBSigmaDeg,CCRBRefUELoss,IdealANEESNormalized,IdealLogANEESNormalized,SSNStage1TotalLoss,SSNStage1DOADeg,SSNStage1NetUELoss,SSNStage1TheoreticalUELoss,SSNStage1CCRBUELoss,SSNStage1ANEESRaw,SSNStage1ANEESNormalized,SSNStage1LogANEESNormalized,SSNStage1APECTrace,SSNStage1EECTrace,SSNStage1APECEECTraceGap,SSNStage1APECEECFro,SSNStage1APECEECRel,SSNStage2TotalLoss,SSNStage2DOADeg,SSNStage2NetUELoss,SSNStage2TheoreticalUELoss,SSNStage2CCRBUELoss,SSNStage2ANEESRaw,SSNStage2ANEESNormalized,SSNStage2LogANEESNormalized,SSNStage2APECTrace,SSNStage2EECTrace,SSNStage2APECEECTraceGap,SSNStage2APECEECFro,SSNStage2APECEECRel,ESPRITTotalLoss,ESPRITDOADeg,ESPRITNetUELoss,ESPRITTheoreticalUELoss,ESPRITCCRBUELoss,ESPRITANEESRaw,ESPRITANEESNormalized,ESPRITLogANEESNormalized,ESPRITAPECTrace,ESPRITEECTrace,ESPRITAPECEECTraceGap,ESPRITAPECEECFro,ESPRITAPECEECRel,TransMUSICStage1TotalLoss,TransMUSICStage1DOADeg,TransMUSICStage1NetUELoss,TransMUSICStage1TheoreticalUELoss,TransMUSICStage1CCRBUELoss,TransMUSICStage1ANEESRaw,TransMUSICStage1ANEESNormalized,TransMUSICStage1LogANEESNormalized,TransMUSICStage1APECTrace,TransMUSICStage1EECTrace,TransMUSICStage1APECEECTraceGap,TransMUSICStage1APECEECFro,TransMUSICStage1APECEECRel,TransMUSICStage2TotalLoss,TransMUSICStage2DOADeg,TransMUSICStage2NetUELoss,TransMUSICStage2TheoreticalUELoss,TransMUSICStage2CCRBUELoss,TransMUSICStage2ANEESRaw,TransMUSICStage2ANEESNormalized,TransMUSICStage2LogANEESNormalized,TransMUSICStage2APECTrace,TransMUSICStage2EECTrace,TransMUSICStage2APECEECTraceGap,TransMUSICStage2APECEECFro,TransMUSICStage2APECEECRel,DNNComplexStage1TotalLoss,DNNComplexStage1DOADeg,DNNComplexStage1NetUELoss,DNNComplexStage1TheoreticalUELoss,DNNComplexStage1CCRBUELoss,DNNComplexStage1ANEESRaw,DNNComplexStage1ANEESNormalized,DNNComplexStage1LogANEESNormalized,DNNComplexStage1APECTrace,DNNComplexStage1EECTrace,DNNComplexStage1APECEECTraceGap,DNNComplexStage1APECEECFro,DNNComplexStage1APECEECRel,DNNComplexStage2TotalLoss,DNNComplexStage2DOADeg,DNNComplexStage2NetUELoss,DNNComplexStage2TheoreticalUELoss,DNNComplexStage2CCRBUELoss,DNNComplexStage2ANEESRaw,DNNComplexStage2ANEESNormalized,DNNComplexStage2LogANEESNormalized,DNNComplexStage2APECTrace,DNNComplexStage2EECTrace,DNNComplexStage2APECEECTraceGap,DNNComplexStage2APECEECFro,DNNComplexStage2APECEECRel
0,0.02991485931,5.583609443e-12,1,0,0.0007038390147,1.074841195,1.551118135e-06,1.236920934e-06,1.23746081e-06,-3.77486515,-1.887432575,-20.7232666,0.0005568625638,0.0007033617003,-0.0001464991365,0.0001089962316,0.2187273949,5.904264472e-05,0.4005349386,9.989064068e-07,5.984123845e-08,5.992530347e-08,1.839453936,0.9197269678,-0.08367842436,0.0002129638742,9.784061695e-05,0.0001151232573,8.226326463e-05,1.188197851,1.163837123e-06,0.0437072757,8.028906446e-12,7.92022975e-12,5.583609443e-12,54.05923843,27.02961922,3.296933174,1.274971964e-06,1.163391744e-06,1.115802206e-07,9.188498495e-08,0.1116774231,0.002049155417,1.833982063,1.260988411e-05,1.316214966e-05,1.316415892e-05,14.023592,7.011795998,1.947593927,0.0002927952155,0.002053020056,-0.001760224812,0.001275601331,0.8628765345,0.0009998246678,1.650893558,8.903414891e-06,9.360441072e-06,9.361986122e-06,10.86294651,5.431473255,1.692210436,0.0003061742173,0.001663072035,-0.001356897876,0.001042639022,0.8376258016,1.067009687,41.84964861,1.179311442,1.179655647,1.179656219,6594.601074,3297.300537,8.100859642,0.0003237907658,1.066540718,-1.066216946,0.754152,0.9996964931,0.6142324209,35.15131057,0.4064117491,0.6836975098,0.6836978793,1.750123858,0.8750619292,-0.1334606111,0.8638771176,0.7526644468,0.1112126708,0.1261289269,0.2330223918
0.005,0.02994301058,2.635328826e-08,1,0,0.0009712134604,1.262597663,4.685380554e-06,1.136025342e-05,1.136305459e-05,4.700041771,2.350020885,0.8544242382,0.0007778507425,0.000973269809,-0.0001954190666,0.0001510502771,0.219175294,0.0001452734286,0.6300215833,4.507472454e-07,2.144805336e-07,2.151691831e-07,3.18238163,1.591190815,0.4644826651,0.0002525207819,0.0002421396057,1.038117625e-05,7.929540516e-06,0.04630484432,7.892990398e-05,0.3599385989,2.619470116e-08,2.602830911e-08,2.635328826e-08,6078.833008,3039.416504,8.019420624,2.04012531e-06,7.904154336e-05,-7.700141578e-05,5.446643991e-05,0.9742042422,0.002137845522,1.873250231,1.20657387e-05,1.264047569e-05,1.264577277e-05,14.6095562,7.304778099,1.988528728,0.0002927952155,0.002138804179,-0.001846008934,0.00133654708,0.8682309389,0.0009778378648,1.632878464,7.99745676e-06,8.44046599e-06,8.445212734e-06,10.61267376,5.30633688,1.668901682,0.0003062858013,0.001625006436,-0.001318720635,0.0009973217966,0.8295296431,0.1574622631,16.07666192,0.04162187651,0.04166750759,0.04166778699,1075.96167,537.980835,6.287822723,0.0002927952155,0.157518208,-0.1572254151,0.1337765604,0.9987151027,0.3382117569,27.25315905,0.1667796046,0.2554062217,0.255407083,3.539913177,1.769956589,0.5709550381,0.2693005204,0.4524310231,-0.1831305027,0.2752542496,0.6852695942
0.01,0.0300353881,4.828398119e-07,1,0,0.001275816397,1.447110599,0.0002852107537,3.80223305e-06,3.815738637e-06,6.062329292,3.031164646,1.108946919,0.001160105807,0.001275085146,-0.0001149793388,0.0001342408796,0.1487354487,0.0001663499628,0.6740222937,7.062630459e-07,2.2606946e-07,2.296413271e-07,7.948125839,3.97406292,1.379788995,0.0003148087126,0.0002775085741,3.73001385e-05,3.880923396e-05,0.1977591366,0.0003179399297,0.722404049,4.770840746e-07,4.733393894e-07,4.828398119e-07,26756.63281,13378.31641,9.501390457,7.327836101e-06,0.000318382954,-0.0003110551042,0.0002199558076,0.9769886732,0.002020943561,1.821313586,1.186701538e-05,1.238807199e-05,1.241299015e-05,13.81754017,6.908770084,1.932791591,0.0002927952155,0.002022854984,-0.001730059739,0.00123885239,0.8581292033,0.0009006421431,1.567459919,6.333647798e-06,6.723777824e-06,6.744024176e-06,9.752791405,4.876395702,1.584406376,0.0003069512895,0.001497487305,-0.001190535957,0.0008521667914,0.7985703945,0.2036394179,18.28262528,0.1042950004,0.1043528691,0.1043544024,1391.47644,695.7382202,6.544973373,0.0002927952155,0.2037087828,-0.2034159899,0.1526112109,0.9987229109,0.01223682407,5.729384131,0.0005940896808,0.0007960967487,0.0007964474382,2.281216383,1.140608191,0.131561622,0.01901940629,0.02000662684,-0.0009872205555,0.003902150784,0.2661938965
0.015,0.03019326143,3.511550267e-06,1,0,0.001633160259,1.637276529,1.026357086e-05,6.970795494e-06,7.026184903e-06,7.086128235,3.543064117,1.264991879,0.0008330349228,0.001634157961,-0.0008011230384,0.000572834746,0.4956628382,0.0001951161074,0.7302571508,4.552214534e-07,3.337155476e-07,3.439061686e-07,3.904516697,1.952258348,0.6689868569,0.0002426997526,0.0003252534661,-8.255371358e-05,5.883210542e-05,0.2557255626,0.0007356122835,1.098834081,3.474698133e-06,3.4471042e-06,3.511550267e-06,64424.12891,32212.06445,10.38009644,2.616104393e-05,0.0007363997865,-0.0007102387608,0.0005022970727,0.9644417167,0.00214460236,1.876208177,1.329831757e-05,1.378718334e-05,1.388047895e-05,14.66939545,7.334697723,1.992616177,0.0002927952155,0.002147564199,-0.001854768954,0.001331731444,0.8669860959,0.001094847801,1.727681977,9.375474656e-06,9.792437868e-06,9.883914299e-06,11.85364819,5.926824093,1.779488564,0.0003070570529,0.00182074192,-0.001513684867,0.001116333529,0.8419151902,0.03003703058,7.021600769,0.001307291165,0.001313822949,0.001315996679,205.2325439,102.616272,4.630996704,0.0002927952155,0.03004555032,-0.02975275554,0.02113047056,0.9903384447,0.01523262504,6.355643576,0.001167227188,0.00117324586,0.001174628176,162.1147614,81.05738068,4.395157337,0.0003037428251,0.02462232485,-0.02431858145,0.01757629588,0.9881829023
0.02,0.03041856401,5.14030653e-05,1,0,0.001405102806,1.518663955,6.41347342e-06,5.931199485e-06,6.009675235e-06,6.768791199,3.384395599,1.219175339,0.0007717949338,0.001407866832,-0.000636071898,0.0004563372349,0.4578804672,0.0004039522551,1.049794092,2.75357238e-06,1.425537744e-06,1.437829155e-06,5.576683044,2.788341522,1.025447011,0.0004898555926,0.0006728617591,-0.0001830061665,0.0001324002078,0.2781307101,0.001459794072,1.547937539,5.125090884e-05,5.110886013e-05,5.14030653e-05,125037.8516,62518.92578,11.04322433,7.061938959e-05,0.001461729407,-0.00139111001,0.0009874730604,0.9518193007,0.002241617301,1.918175632,1.489651549e-05,1.530686204e-05,1.550679062e-05,15.32562828,7.66281414,2.036379337,0.0002927952155,0.002243635245,-0.00195084,0.001388485893,0.8708785176,0.0009269687813,1.59041846,5.895720096e-06,6.202889563e-06,6.319879776e-06,10.03027439,5.015137196,1.612460732,0.0003071436076,0.001541157952,-0.001234014286,0.0008808535058,0.8034057021,0.4777831018,28.00419076,0.3485211492,0.3486262083,0.3486606538,3263.480469,1631.740234,7.397402287,0.0002927952155,0.4777656794,-0.4774728715,0.3384328187,0.9993900061,1.153673458,43.08015787,1.188165212,1.279499364,1.27961483,32.90903473,16.45451736,2.800600052,0.08091446757,1.13022387,-1.049309373,0.7423528433,0.9284738898
0.025,0.0307142593,0.0001717339299,1,0,0.001510607614,1.57464794,1.095965181e-05,6.677231522e-06,6.509921786e-06,8.059439659,4.02971983,1.393696904,0.0009027780034,0.001513510593,-0.0006107325898,0.0004335554841,0.4040273428,0.000360026292,0.9900770578,4.259641321e-06,1.563985211e-06,1.176878868e-06,4.615235329,2.307617664,0.8362156749,0.0004029058618,0.00059836125,-0.0001954553882,0.0001470278075,0.3473522663,0.002471103938,2.013970668,0.0001713325299,0.0001708090116,0.0001717339299,211553.3906,105776.6953,11.56908512,0.0001488191629,0.002478504553,-0.002329685492,0.001651661354,0.939953506,0.002528993273,2.037424253,1.919277292e-05,1.976596304e-05,1.988679032e-05,17.28589249,8.642946243,2.156743526,0.0002927952155,0.002530612983,-0.002237817738,0.001591045992,0.8853482008,0.001226519188,1.828500247,1.091224203e-05,1.145555925e-05,1.148955234e-05,13.2191782,6.6095891,1.888521433,0.000307939481,0.002037404571,-0.00172946509,0.001233398449,0.8508713841,0.1185275987,13.94817468,0.02163286209,0.02165693156,0.02166743316,810.4659424,405.2329712,6.004462242,0.0002927957103,0.1186503768,-0.1183575839,0.09055197239,0.9978909492,0.0663033329,13.03937175,0.01038039746,0.01509052254,0.01510078423,2.695372343,1.347686172,0.2983891666,0.08648715913,0.1036993489,-0.01721218973,0.04581489414,0.5352124572
0.03,0.03108461276,0.0004099829413,1,0,0.002369622188,1.972182898,0.001113933625,2.017944244e-05,1.916646161e-05,7.114370346,3.557185173,1.268969536,0.001908498118,0.002368147485,-0.0004596493673,0.0006123347557,0.3655970991,0.0004837183165,1.148046386,4.828842566e-06,3.854311012e-06,1.98259188e-06,5.798966885,2.899483442,1.064532638,0.0005381772644,0.0008041672409,-0.0002659899765,0.0001930721337,0.3393102586,0.003802135913,2.49816692,0.0004091514391,0.0004077373364,0.0004099829413,332955.4688,166477.7344,12.02261639,0.0002734634036,0.003810357768,-0.003536894452,0.002505551791,0.92815274,0.002798899263,2.143390337,2.320595013e-05,2.490863808e-05,2.397839853e-05,19.12471008,9.562355042,2.257833958,0.0002927952155,0.002799811307,-0.002507016063,0.001783861779,0.8965296149,0.001538312994,2.045433681,2.24083813e-05,2.41345575e-05,2.315435449e-05,16.27177811,8.135889053,2.096285105,0.0003133336431,0.002550417092,-0.00223708339,0.001609603059,0.8806212544,0.155009523,15.95095995,0.03109699264,0.03108863346,0.0311421793,1059.448486,529.7242432,6.27235651,0.0002927530732,0.1550782025,-0.1547854543,0.1099817008,0.9981303811,0.4680724084,30.21394564,0.3359412253,0.4479487598,0.4480451167,3.940303802,1.970151901,0.6781106591,0.3059127927,0.5564260483,-0.2505132556,0.2005484104,0.4957597852


==> numerical_results/non_coherent_snr_sweep_benchmark_pgfplots.csv <==
SNRdB,CCRBSigmaDeg,CCRBRefUELoss,IdealANEESNormalized,IdealLogANEESNormalized,SSNStage1TotalLoss,SSNStage1DOADeg,SSNStage1NetUELoss,SSNStage1TheoreticalUELoss,SSNStage1CCRBUELoss,SSNStage1ANEESRaw,SSNStage1ANEESNormalized,SSNStage1LogANEESNormalized,SSNStage1APECTrace,SSNStage1EECTrace,SSNStage1APECEECTraceGap,SSNStage1APECEECFro,SSNStage1APECEECRel,SSNStage2TotalLoss,SSNStage2DOADeg,SSNStage2NetUELoss,SSNStage2TheoreticalUELoss,SSNStage2CCRBUELoss,SSNStage2ANEESRaw,SSNStage2ANEESNormalized,SSNStage2LogANEESNormalized,SSNStage2APECTrace,SSNStage2EECTrace,SSNStage2APECEECTraceGap,SSNStage2APECEECFro,SSNStage2APECEECRel,ESPRITTotalLoss,ESPRITDOADeg,ESPRITNetUELoss,ESPRITTheoreticalUELoss,ESPRITCCRBUELoss,ESPRITANEESRaw,ESPRITANEESNormalized,ESPRITLogANEESNormalized,ESPRITAPECTrace,ESPRITEECTrace,ESPRITAPECEECTraceGap,ESPRITAPECEECFro,ESPRITAPECEECRel,TransMUSICStage1TotalLoss,TransMUSICStage1DOADeg,TransMUSICStage1NetUELoss,TransMUSICStage1TheoreticalUELoss,TransMUSICStage1CCRBUELoss,TransMUSICStage1ANEESRaw,TransMUSICStage1ANEESNormalized,TransMUSICStage1LogANEESNormalized,TransMUSICStage1APECTrace,TransMUSICStage1EECTrace,TransMUSICStage1APECEECTraceGap,TransMUSICStage1APECEECFro,TransMUSICStage1APECEECRel,TransMUSICStage2TotalLoss,TransMUSICStage2DOADeg,TransMUSICStage2NetUELoss,TransMUSICStage2TheoreticalUELoss,TransMUSICStage2CCRBUELoss,TransMUSICStage2ANEESRaw,TransMUSICStage2ANEESNormalized,TransMUSICStage2LogANEESNormalized,TransMUSICStage2APECTrace,TransMUSICStage2EECTrace,TransMUSICStage2APECEECTraceGap,TransMUSICStage2APECEECFro,TransMUSICStage2APECEECRel,DNNComplexStage1TotalLoss,DNNComplexStage1DOADeg,DNNComplexStage1NetUELoss,DNNComplexStage1TheoreticalUELoss,DNNComplexStage1CCRBUELoss,DNNComplexStage1ANEESRaw,DNNComplexStage1ANEESNormalized,DNNComplexStage1LogANEESNormalized,DNNComplexStage1APECTrace,DNNComplexStage1EECTrace,DNNComplexStage1APECEECTraceGap,DNNComplexStage1APECEECFro,DNNComplexStage1APECEECRel,DNNComplexStage2TotalLoss,DNNComplexStage2DOADeg,DNNComplexStage2NetUELoss,DNNComplexStage2TheoreticalUELoss,DNNComplexStage2CCRBUELoss,DNNComplexStage2ANEESRaw,DNNComplexStage2ANEESNormalized,DNNComplexStage2LogANEESNormalized,DNNComplexStage2APECTrace,DNNComplexStage2EECTrace,DNNComplexStage2APECEECTraceGap,DNNComplexStage2APECEECFro,DNNComplexStage2APECEECRel
-10,2.096870184,0.5731081605,1,0,0.4234532654,26.36394383,0.2161084652,0.2598769367,0.2326858908,23.14169312,11.57084656,2.448488712,0.05167589709,0.42359519,-0.3719193041,0.2995178998,0.9033052325,0.3372587085,26.40166944,0.2061477065,0.2399095297,0.2184423506,27.30269432,13.65134716,2.613838196,0.04564198107,0.4247940183,-0.3791520298,0.3030123413,0.9156578183,0.6344801903,32.27131542,0.5490935683,0.5392739415,0.5731081605,26.56221199,13.281106,2.586342335,0.1882688403,0.6345965862,-0.4463277459,0.3337422609,0.7228355408,0.4247799575,26.40521106,0.2338017374,0.2587448299,0.231344521,2902.324951,1451.162476,7.280120373,0.0002927952155,0.4248933792,-0.4246005714,0.3326019943,0.9994383454,0.3015404046,26.23207313,0.1250094831,0.2342638075,0.2111868054,2.067150116,1.033575058,0.03302372247,0.405729115,0.4192938805,-0.01356476545,0.1367924213,0.4191252589,0.4263490736,26.45393587,0.2339501888,0.2577439785,0.231489113,2941.572021,1470.786011,7.293552399,0.000290332071,0.426474005,-0.4261836708,0.334879458,0.999448657,0.4091120362,29.02728684,0.2527833253,0.3666894555,0.3572487116,3.612951517,1.806475759,0.5913778543,0.2978255153,0.5134372711,-0.2156117558,0.2147968262,0.5461149216
-3,0.5929481864,0.000118620887,1,0,0.03654253632,7.744742419,0.009411261976,0.008471027762,0.008475907706,5.802561283,2.901280642,1.065152287,0.02363698184,0.03646989912,-0.01283291727,0.01102476846,0.4198947251,0.0130186595,5.730004011,0.002542186552,0.001997253764,0.00196947779,6.854985237,3.427492619,1.231828928,0.01061964221,0.02002283186,-0.009403189644,0.007256634068,0.5054453015,0.001204818289,1.406269023,8.180722507e-05,8.074575908e-05,0.000118620887,2.225408792,1.112704396,0.1067934483,0.001583389821,0.001198649174,0.0003847406479,0.0003764488793,0.4418569803,0.01429669838,4.844238446,0.000540490367,0.0005835588556,0.0005391767947,97.6653595,48.83267975,3.888399839,0.0002927952155,0.01429797336,-0.01400517859,0.01009003725,0.9802513719,0.005891617201,3.980562927,0.0002491625753,0.0002952762821,0.000248353419,57.62625122,28.81312561,3.360831022,0.0003348058381,0.009651673958,-0.009316868149,0.006756194402,0.9669329524,0.01763558686,5.380251691,0.0007731773774,0.0007983369636,0.0007710805396,120.6773987,60.33869934,4.099973679,0.0002927952155,0.01766688004,-0.01737408526,0.01246592216,0.9838922024,0.00779283084,4.565716067,0.0004321292974,0.000465587381,0.0004310073447,77.55957031,38.77978516,3.657899141,0.0003278274089,0.01271977089,-0.01239194348,0.008940404281,0.9752054214
0,0.2987572551,1.210308113e-07,1,0,0.001940161921,1.78454138,2.64272694e-05,1.848812844e-05,1.950900478e-05,2.003099918,1.001549959,0.00154875929,0.002676575445,0.001942576841,0.0007339986041,0.0005536836688,0.4014053345,0.0005122491275,1.182680485,2.387328868e-06,1.930527969e-06,1.972889277e-06,1.493664265,0.7468321323,-0.2919148505,0.001412200392,0.0008534728549,0.0005587275373,0.0003968391393,0.6560124159,0.0001446800132,0.4873173843,1.775327782e-07,1.892720668e-07,1.210308113e-07,25.41946793,12.70973396,2.542368174,0.0001641610579,0.0001447730174,1.938804053e-05,1.91589661e-05,0.1871104687,0.003847176395,2.512920124,4.479175186e-05,4.483043813e-05,4.54128407e-05,26.26404953,13.13202477,2.57505393,0.0002927952155,0.00384499412,-0.003552198876,0.002539615845,0.9253289104,0.001831682352,2.232854559,2.306765819e-05,2.335867466e-05,2.365271612e-05,19.26516342,9.632581711,2.265151262,0.0003153583384,0.003037254326,-0.002721895929,0.001961774193,0.8994937539,0.008052334096,3.635536653,0.0001340463044,0.0001335970825,0.0001353214422,55.06987381,27.5349369,3.315455675,0.0002927952155,0.008062096313,-0.007769301068,0.005600256845,0.9649800658,0.005034392141,3.693156544,0.0001215783486,0.0001214327931,0.0001230311987,53.50009918,26.75004959,3.286536217,0.0003109547542,0.008314277977,-0.008003323339,0.005783995613,0.9641113281
3,0.1498909116,3.731599918e-09,1,0,0.001080960874,1.332025754,9.124501821e-06,2.990702114e-06,3.015044285e-06,2.521928787,1.260964394,0.2318768203,0.001356966211,0.001080741175,0.0002762250369,0.0002107324399,0.2757519484,0.000128638139,0.5919870777,1.33700654e-06,1.216296312e-07,1.252889362e-07,1.031207204,0.5156036019,-0.6624169946,0.0006094065611,0.0002136290859,0.0003957774607,0.0002806371776,1.852858424,3.044939076e-05,0.2235614606,4.650668695e-09,4.511829754e-09,3.731599918e-09,58.93759918,29.46879959,3.383332014,3.178675252e-05,3.044032928e-05,1.346423232e-06,2.186429128e-06,0.1015399098,0.00203634873,1.828242126,1.175037378e-05,1.217679564e-05,1.223024374e-05,13.91569042,6.957845211,1.939869881,0.0002927952155,0.002037223428,-0.001744428184,0.001252301503,0.8597023487,0.0009045087732,1.570810028,6.39247919e-06,6.717600172e-06,6.753556863e-06,9.802324295,4.901162148,1.589472294,0.0003067143552,0.001503534499,-0.001196820172,0.0008657795261,0.8025792241,0.01132907737,4.312259682,0.0003371706349,0.0003397907771,0.0003400741436,77.49872589,38.74936295,3.657114267,0.0002927957103,0.01134564728,-0.01105285157,0.008355341852,0.9773109555,0.009586880915,5.072754692,0.0004511884763,0.0004549212346,0.000455339835,103.3721619,51.68608093,3.945188522,0.0003035776026,0.01568466797,-0.01538109034,0.01093481667,0.980846405
10,0.02991485931,5.583609443e-12,1,0,0.000846821547,1.178972254,2.395125739e-06,1.857088273e-06,1.857724078e-06,-8.327133179,-4.163566589,-20.7232666,0.0006093900301,0.0008475005743,-0.0002381105442,0.0001697137632,0.2822402716,0.0001854131959,0.7116110342,7.670757441e-07,3.403695672e-07,3.406098017e-07,3.542757034,1.771378517,0.5717580914,0.0003238397185,0.0003086236829,1.521603554e-05,2.045166002e-05,0.09357248247,1.163837123e-06,0.0437072757,8.028906446e-12,7.92022975e-12,5.583609443e-12,54.05923843,27.02961922,3.296933174,1.274971964e-06,1.163391744e-06,1.115802206e-07,9.188498495e-08,0.1116774231,0.002049155417,1.833982063,1.260988411e-05,1.316214966e-05,1.316415892e-05,14.023592,7.011795998,1.947593927,0.0002927952155,0.002053020056,-0.001760224812,0.001275601331,0.8628765345,0.0009998246678,1.650893558,8.903414891e-06,9.360441072e-06,9.361986122e-06,10.86294651,5.431473255,1.692210436,0.0003061742173,0.001663072035,-0.001356897876,0.001042639022,0.8376258016,1.070758271,41.92309657,1.175573969,1.175886083,1.175886655,7316.660645,3658.330322,8.204762459,0.0002927952155,1.071141601,-1.070848823,0.7573106885,0.9997266531,1.135821819,42.29098113,1.205104971,1.205431676,1.205432272,7227.883301,3613.94165,8.192554474,0.0003011715016,1.0884161,-1.088114977,0.7694797516,0.9997233748
20,0.002981162351,8.265938305e-16,1,0,0.0007498186897,1.109393879,1.58336868e-06,1.332288639e-06,1.332417401e-06,5.353033066,2.676516533,0.9845161438,0.0005572492373,0.0007505553076,-0.0001933060703,0.0001367784571,0.2569904327,0.0001611623913,0.6627214648,1.542282905e-06,2.003207513e-06,2.003253974e-06,3.7129457,1.85647285,0.618678391,0.0003954294953,0.0002682222985,0.0001272071968,9.272214083e-05,0.4872516692,1.367965172e-08,0.004738546588,9.409525839e-13,9.398025544e-13,8.265938305e-16,7.00356245,3.501781225,1.253271818,1.85044172e-07,1.367058999e-08,1.713735855e-07,1.211975871e-07,12.5314846,0.001796566066,1.71723302,1.063443287e-05,1.111700949e-05,1.111756428e-05,12.28948593,6.144742966,1.815596938,0.0002927952155,0.001799151069,-0.001506355824,0.001090560574,0.8430834413,0.0008161204052,1.491982573,6.054821006e-06,6.42212608e-06,6.422567549e-06,8.888202667,4.444101334,1.491577625,0.0003054919653,0.001358049456,-0.001052557491,0.0007745141047,0.7871778011,1.083418369,42.17020691,1.207324791,1.207641721,1.207641959,7401.083008,3700.541504,8.216234207,0.0002927952155,1.083500862,-1.083208084,0.7659518123,0.9997297525,0.8691010833,41.48442314,0.600051856,1.135553074,1.135553265,2.113412857,1.056706429,0.05515692756,1.017427683,1.048126698,-0.03069901466,0.02319117822,0.03128939867


==> numerical_results/ssn_fulltrain_vs_cp_stage1_vs_stage2_uq_plot_data.csv <==
snr_db,target_coverage,full_stage1_mc_rmse_deg,full_stage1_mc_mae_deg,full_stage1_mc_anees_normalized,full_stage1_mc_source_coverage_target,full_stage1_mc_coverage_chi2_target,full_stage1_mc_mean_sigma_deg,full_stage1_mc_mean_trace_cov_deg2,full_stage1_mc_apec_eec_rel,full_stage1_mc_gaussian_nll,cp_stage1_rmse_deg,cp_stage1_mae_deg,cp_stage1_anees_normalized,cp_stage1_source_coverage_target,cp_stage1_source_coverage_source1,cp_stage1_source_coverage_source2,cp_stage1_coverage_chi2_target,cp_stage1_mean_sigma_deg,cp_stage1_mean_trace_cov_deg2,cp_stage1_apec_eec_rel,cp_stage1_gaussian_nll,cp_qhat_source1_deg,cp_qhat_source2_deg,stage2_rmse_deg,stage2_mae_deg,stage2_anees_normalized,stage2_source_coverage_target,stage2_coverage_chi2_target,stage2_mean_sigma_deg,stage2_mean_trace_cov_deg2,stage2_apec_eec_rel,stage2_gaussian_nll,stage2_rmse_reduction_vs_cp_pct,stage2_rmse_reduction_vs_full_stage1_mc_pct,cp_vs_full_stage1_mc_rmse_change_pct,cp_source_coverage_abs_error,stage2_source_coverage_abs_error
-10,0.6826894921370859,26.29127311706543,21.48432159423828,201.4739990234375,0.0535999983549118,0.006000000052154,1.978927731513977,8.287038803100586,0.995103359222412,196.52828979492188,26.51119804382324,21.5969295501709,0.9583415985107422,0.6746000051498413,0.6814000010490417,0.6678000092506409,0.7089999914169312,27.15496635437012,1491.99755859375,0.4319476187229156,1.2911438941955566,24.221210479736328,30.08866310119629,26.45368003845215,21.885860443115234,29.93829345703125,0.1588000059127807,0.0516000017523765,6.435238361358643,88.73062133789062,0.9581633806228638,27.23668098449707,0.2169573976853571,-0.6177217841965282,0.836494017534121,0.008089486987244543,0.5238894862243051
-3,0.6826894921370859,6.73740816116333,4.621996402740479,5.031287670135498,0.4068000018596649,0.2896000146865845,3.17912220954895,36.010528564453125,0.6219065189361572,0.7454956769943237,8.2488431930542,5.861557960510254,1.4730360507965088,0.6872000098228455,0.6883999705314636,0.6859999895095825,0.6862000226974487,6.76004695892334,91.79300689697266,0.4016935527324676,-0.967829704284668,6.314755916595459,7.205323696136475,5.007499694824219,3.4740822315216064,4.1522297859191895,0.4837000072002411,0.3713999986648559,2.8962624073028564,27.15196990966797,0.4936463236808777,-0.3184956014156341,39.294521939261735,25.676171384582002,22.43347880574143,0.004510517685759607,0.19898948493684476
0,0.6826894921370859,2.7192459106445312,1.942230463027954,2.5266530513763428,0.4855999946594238,0.3982000052928924,1.653899073600769,9.433539390563965,0.3942350447177887,-2.9448037147521973,2.3541390895843506,1.776324987411499,1.2420735359191897,0.6826000213623047,0.6772000193595886,0.6880000233650208,0.6729999780654907,2.1122140884399414,8.922944068908691,0.218568667769432,-3.5210347175598145,2.1170103549957275,2.1074140071868896,2.0078814029693604,1.5015424489974976,2.599441766738892,0.5496000051498413,0.4602000117301941,1.5191655158996582,6.543484210968018,0.2932789623737335,-3.088963747024536,14.708463410126114,26.16035956477946,-13.426767311884674,8.947077478116405e-05,0.13308948698724454
3,0.6826894921370859,1.425228238105774,1.057689189910889,1.8746658563613887,0.5482000112533569,0.4824000000953674,1.0184721946716309,2.8791353702545166,0.291881114244461,-4.509993076324463,1.7482657432556152,1.3165355920791626,1.2188441753387451,0.6880999803543091,0.6899999976158142,0.6862000226974487,0.676800012588501,1.5833625793457031,5.014194488525391,0.1813842207193374,-4.120654582977295,1.5910993814468384,1.5756222009658813,0.6860963702201843,0.506634533405304,0.8247849345207214,0.7811999917030334,0.7760000228881836,0.8580955266952515,1.931284546852112,1.0631887912750244,-5.960774898529053,60.75560178039422,51.86059664857234,22.66566831282969,0.0054104882172232305,0.0985104995659476
10,0.6826894921370859,1.077143311500549,0.8042070865631104,1.4459415674209597,0.599399983882904,0.5509999990463257,0.8563953042030334,1.844417691230774,0.2052113711833953,-5.246644973754883,2.0770010948181152,1.5648531913757324,1.2476692199707031,0.6797000169754028,0.6722000241279602,0.6872000098228455,0.6668000221252441,1.853726148605347,6.903767108917236,0.2123957723379135,-3.781058549880981,1.7288848161697388,1.978562355041504,0.3476473093032837,0.2463549524545669,0.7594054937362671,0.7940999865531921,0.8011999726295471,0.4583695828914642,0.6757656335830688,1.7997249364852903,-7.394187450408935,83.26205459541525,67.72506447457,92.82495399100443,0.0029894751616830195,0.11141049441610629
20,0.6826894921370859,1.198423981666565,0.8148162961006165,1.500598430633545,0.6014999747276306,0.5533999800682068,0.8654335737228394,2.84328031539917,0.1528790742158889,-5.185405254364014,1.201073169708252,0.9028008580207824,1.2651352882385254,0.6777999997138977,0.6751999855041504,0.680400013923645,0.6672000288963318,1.0678024291992188,2.280409812927246,0.2182859778404235,-4.862238883972168,1.069505214691162,1.0660969018936157,0.3626377582550049,0.2624740600585937,1.211759328842163,0.7210000157356262,0.6976000070571899,0.4404601454734802,0.6136646866798401,1.334452986717224,-7.086316585540772,69.80718848768457,69.74044546816313,0.22105599372293686,0.0048894924231881465,0.03831052359854037

